Specx: a C++ task-based runtime system for heterogeneous distributed architectures

Parallelization is needed everywhere, from laptops and mobile phones to supercomputers. Among parallel programming models, task-based programming has demonstrated a powerful potential and is widely used in high-performance scientific computing. Not only does it allow for efficient parallelization across distributed heterogeneous computing nodes, but it also allows for elegant source code structuring by describing hardware-independent algorithms. In this paper, we present Specx, a task-based runtime system written in modern C++. Specx supports distributed heterogeneous computing by simultaneously exploiting CPUs and GPUs (CUDA/HIP) and incorporating communication into the task graph. We describe the specificities of Specx and demonstrate its potential by running parallel applications.

==> Results/build-60/results--20241103_163144/axpy.csv <==
NbCpus,NbGpu,NbBlocks,BlockSize,Multiprio,PrioPair,FavorLocality,MinDuration,MaxDuration,AvgDuration,TotalTransfer,MaxTransfer,DeviceToHostTransfer,HostToDeviceTransfer,DeviceToDeviceTransfer
1,0,256,131072,FALSE,FALSE,FALSE,0.0648488,0.0676068,0.0670643,0,0,0,0,0
1,0,256,262144,FALSE,FALSE,FALSE,0.0838732,0.457305,0.195657,0,0,0,0,0
1,0,256,524288,FALSE,FALSE,FALSE,0.184364,0.873436,0.406045,0,0,0,0,0
1,0,512,131072,FALSE,FALSE,FALSE,0.116122,0.479099,0.212372,0,0,0,0,0
1,0,512,262144,FALSE,FALSE,FALSE,0.235564,1.34249,0.435896,0,0,0,0,0
1,0,512,524288,FALSE,FALSE,FALSE,0.488243,3.28254,0.930868,0,0,0,0,0
1,0,1024,131072,FALSE,FALSE,FALSE,0.247056,1.40089,0.445742,0,0,0,0,0
1,0,1024,262144,FALSE,FALSE,FALSE,0.382457,3.52006,0.820921,0,0,0,0,0
1,0,1024,524288,FALSE,FALSE,FALSE,0.970124,5.37196,1.9173,0,0,0,0,0
32,0,256,131072,FALSE,FALSE,FALSE,0.0241603,0.0280471,0.0252685,0,0,0,0,0
32,0,256,262144,FALSE,FALSE,FALSE,0.0469626,0.0510343,0.048847,0,0,0,0,0
32,0,256,524288,FALSE,FALSE,FALSE,0.0890178,0.126661,0.0966597,0,0,0,0,0
32,0,512,131072,FALSE,FALSE,FALSE,0.0445758,0.0806243,0.0516597,0,0,0,0,0
32,0,512,262144,FALSE,FALSE,FALSE,0.0889042,0.140383,0.0984107,0,0,0,0,0
32,0,512,524288,FALSE,FALSE,FALSE,0.176385,0.254641,0.191981,0,0,0,0,0
32,0,1024,131072,FALSE,FALSE,FALSE,0.090828,0.134725,0.104965,0,0,0,0,0
32,0,1024,262144,FALSE,FALSE,FALSE,0.125659,0.246722,0.190631,0,0,0,0,0
32,0,1024,524288,FALSE,FALSE,FALSE,0.345975,0.451676,0.382959,0,0,0,0,0
32,1,256,131072,FALSE,FALSE,FALSE,0.0245856,0.0391207,0.0279271,0.0158859,0.023593,0.00529531,0.0158859,0
32,1,256,262144,FALSE,FALSE,FALSE,0.0336357,0.0363005,0.034673,0.0242221,0.0251658,0.00807404,0.0242221,0
32,1,256,524288,FALSE,FALSE,FALSE,0.0738836,0.0971827,0.0878398,0.0610271,0.0817889,0.0203424,0.0610271,0
32,1,512,131072,FALSE,FALSE,FALSE,0.0486896,0.0540921,0.0510471,0.0206045,0.0283116,0.00686817,0.0206045,0
32,1,512,262144,FALSE,FALSE,FALSE,0.0985732,0.113899,0.103215,0.041209,0.0566231,0.0137363,0.041209,0
32,1,512,524288,FALSE,FALSE,FALSE,0.0892741,0.609829,0.145719,0.0861929,0.138412,0.028731,0.0861929,0
32,1,1024,131072,FALSE,FALSE,FALSE,0.0488775,0.19211,0.0757181,0.0501744,0.0880804,0.0167248,0.0501744,0
32,1,1024,262144,FALSE,FALSE,FALSE,0.141345,0.288618,0.161579,0.064802,0.0912261,0.0216007,0.064802,0
32,1,1024,524288,FALSE,FALSE,FALSE,0.345188,0.487821,0.378449,0.142816,0.195035,0.0476054,0.142816,0
32,2,256,131072,FALSE,FALSE,FALSE,0.0164873,0.0234007,0.0192406,0.0256377,0.0204472,0.00854589,0.0256377,0
32,2,256,262144,FALSE,FALSE,FALSE,0.0485566,0.0526797,0.0502077,0.0452985,0.0314573,0.0150995,0.0452985,0
32,2,256,524288,FALSE,FALSE,FALSE,0.0876887,0.139119,0.097765,0.108213,0.0817889,0.036071,0.108213,0
32,2,512,131072,FALSE,FALSE,FALSE,0.0479573,0.0543987,0.0500409,0.0438829,0.034603,0.0146276,0.0438829,0
32,2,512,262144,FALSE,FALSE,FALSE,0.0728802,0.122635,0.0985161,0.107898,0.0912261,0.0359662,0.107898,0
32,2,512,524288,FALSE,FALSE,FALSE,0.194717,0.22757,0.204611,0.159174,0.113246,0.0530579,0.159174,0
32,2,1024,131072,FALSE,FALSE,FALSE,0.0980175,0.101546,0.100043,0.0871367,0.0849347,0.0290456,0.0871367,0
32,2,1024,262144,FALSE,FALSE,FALSE,0.141357,0.222707,0.165435,0.178048,0.154141,0.0593494,0.178048,0
32,2,1024,524288,FALSE,FALSE,FALSE,0.394914,0.435313,0.410331,0.252917,0.320864,0.0843055,0.252917,0
1,0,256,131072,TRUE,FALSE,FALSE,0.0628815,0.0648662,0.0642883,0,0,0,0,0
1,0,256,262144,TRUE,FALSE,FALSE,0.125229,0.522745,0.186724,0,0,0,0,0
1,0,256,524288,TRUE,FALSE,FALSE,0.227759,1.1639,0.453996,0,0,0,0,0
1,0,512,131072,TRUE,FALSE,FALSE,0.118763,0.622303,0.199416,0,0,0,0,0
1,0,512,262144,TRUE,FALSE,FALSE,0.188932,1.08845,0.390359,0,0,0,0,0
1,0,512,524288,TRUE,FALSE,FALSE,0.398171,1.44581,0.800108,0,0,0,0,0
1,0,1024,131072,TRUE,FALSE,FALSE,0.242471,1.40733,0.524738,0,0,0,0,0
1,0,1024,262144,TRUE,FALSE,FALSE,0.432297,1.93114,0.859222,0,0,0,0,0
1,0,1024,524288,TRUE,FALSE,FALSE,0.851666,3.78605,1.58689,0,0,0,0,0
32,0,256,131072,TRUE,FALSE,FALSE,0.0245129,0.0344045,0.0288534,0,0,0,0,0
32,0,256,262144,TRUE,FALSE,FALSE,0.0485562,0.0535246,0.0501475,0,0,0,0,0
32,0,256,524288,TRUE,FALSE,FALSE,0.0920857,0.110877,0.0985639,0,0,0,0,0
32,0,512,131072,TRUE,FALSE,FALSE,0.0433661,0.0610538,0.0541432,0,0,0,0,0
32,0,512,262144,TRUE,FALSE,FALSE,0.0874261,0.113761,0.0971812,0,0,0,0,0
32,0,512,524288,TRUE,FALSE,FALSE,0.164712,0.239834,0.189532,0,0,0,0,0
32,0,1024,131072,TRUE,FALSE,FALSE,0.0928634,0.110546,0.0991274,0,0,0,0,0
32,0,1024,262144,TRUE,FALSE,FALSE,0.158344,0.18603,0.166497,0,0,0,0,0
32,0,1024,524288,TRUE,FALSE,FALSE,0.223595,0.878548,0.299558,0,0,0,0,0
32,1,256,131072,TRUE,FALSE,FALSE,0.0356806,0.0553885,0.0453272,0.0243794,0.0361759,0.00812646,0.0243794,0
32,1,256,262144,TRUE,FALSE,FALSE,0.0510397,0.0797504,0.0617717,0.0471859,0.069206,0.0157286,0.0471859,0
32,1,256,524288,TRUE,FALSE,FALSE,0.1015,0.190751,0.12285,0.127087,0.157286,0.0423625,0.127087,0
32,1,512,131072,TRUE,FALSE,FALSE,0.0516099,0.0848206,0.0731853,0.0501744,0.0739246,0.0167248,0.0501744,0
32,1,512,262144,TRUE,FALSE,FALSE,0.0624144,0.276292,0.138569,0.177104,0.220201,0.0590348,0.177104,0
32,1,512,524288,TRUE,FALSE,FALSE,0.164289,0.344754,0.226922,0.300732,0.39007,0.100244,0.300732,0
32,1,1024,131072,TRUE,FALSE,FALSE,0.060634,0.160959,0.0908346,0.0715653,0.150995,0.0238551,0.0715653,0
32,1,1024,262144,TRUE,FALSE,FALSE,0.135111,0.359549,0.170133,0.157916,0.286261,0.0525337,0.157916,0
32,1,1024,524288,TRUE,FALSE,FALSE,0.296952,0.403516,0.326286,0.279341,0.358613,0.0931135,0.279341,0
32,2,256,131072,TRUE,FALSE,FALSE,0.0375558,0.121207,0.0610245,0.0511181,0.0330301,0.0170394,0.0511181,0
32,2,256,262144,TRUE,FALSE,FALSE,0.0513806,0.0736595,0.0611828,0.0720372,0.0534774,0.0240124,0.0720372,0
32,2,256,524288,TRUE,FALSE,FALSE,0.102715,0.125053,0.114585,0.153512,0.106955,0.0511705,0.153512,0
32,2,512,131072,TRUE,FALSE,FALSE,0.0595548,0.130994,0.0850158,0.0778568,0.0566231,0.0259523,0.0778568,0
32,2,512,262144,TRUE,FALSE,FALSE,0.0812285,0.15848,0.105781,0.180879,0.128975,0.0602931,0.180879,0
32,2,512,524288,TRUE,FALSE,FALSE,0.163462,0.469344,0.21949,0.340997,0.276824,0.113666,0.340997,0
32,2,1024,131072,TRUE,FALSE,FALSE,0.0953834,0.194788,0.142718,0.142344,0.113246,0.0474481,0.142344,0
32,2,1024,262144,TRUE,FALSE,FALSE,0.168037,0.305698,0.214183,0.246311,0.198181,0.0821035,0.246311,0
32,2,1024,524288,TRUE,FALSE,FALSE,0.30941,0.734473,0.389381,0.524078,0.421528,0.174693,0.524078,0
1,0,256,131072,TRUE,TRUE,FALSE,0.0552462,0.0603018,0.0559529,0,0,0,0,0
1,0,256,262144,TRUE,TRUE,FALSE,0.107166,0.110987,0.10853,0,0,0,0,0
1,0,256,524288,TRUE,TRUE,FALSE,0.198276,0.216169,0.213059,0,0,0,0,0
1,0,512,131072,TRUE,TRUE,FALSE,0.110616,0.242374,0.146191,0,0,0,0,0
1,0,512,262144,TRUE,TRUE,FALSE,0.205078,0.277327,0.23291,0,0,0,0,0
1,0,512,524288,TRUE,TRUE,FALSE,0.395378,2.09344,1.0037,0,0,0,0,0
1,0,1024,131072,TRUE,TRUE,FALSE,0.179214,0.334753,0.245452,0,0,0,0,0
1,0,1024,262144,TRUE,TRUE,FALSE,0.491347,3.1149,1.01404,0,0,0,0,0
1,0,1024,524288,TRUE,TRUE,FALSE,1.06374,6.29202,2.94082,0,0,0,0,0
32,0,256,131072,TRUE,TRUE,FALSE,0.0239836,0.0343085,0.0278571,0,0,0,0,0
32,0,256,262144,TRUE,TRUE,FALSE,0.0494228,0.0602283,0.0525873,0,0,0,0,0
32,0,256,524288,TRUE,TRUE,FALSE,0.0926586,0.105118,0.0996003,0,0,0,0,0
32,0,512,131072,TRUE,TRUE,FALSE,0.0485986,0.0632961,0.0536327,0,0,0,0,0
32,0,512,262144,TRUE,TRUE,FALSE,0.098151,0.106824,0.100282,0,0,0,0,0
32,0,512,524288,TRUE,TRUE,FALSE,0.195372,0.211438,0.201885,0,0,0,0,0
32,0,1024,131072,TRUE,TRUE,FALSE,0.0989747,0.114933,0.103781,0,0,0,0,0
32,0,1024,262144,TRUE,TRUE,FALSE,0.19168,0.214583,0.201271,0,0,0,0,0
32,0,1024,524288,TRUE,TRUE,FALSE,0.377745,0.412485,0.388593,0,0,0,0,0
32,1,256,131072,TRUE,TRUE,FALSE,0.0218833,0.0516058,0.0412539,0.0254804,0.0471859,0.00849347,0.0254804,0
32,1,256,262144,TRUE,TRUE,FALSE,0.0494131,0.0756252,0.060068,0.0500171,0.0975176,0.0166724,0.0500171,0
32,1,256,524288,TRUE,TRUE,FALSE,0.0948881,0.114223,0.099955,0.120796,0.132121,0.0402653,0.120796,0
32,1,512,131072,TRUE,TRUE,FALSE,0.0607843,0.102758,0.0775898,0.041209,0.0566231,0.0137363,0.041209,0
32,1,512,262144,TRUE,TRUE,FALSE,0.0901551,0.126827,0.104511,0.090597,0.116392,0.030199,0.090597,0
32,1,512,524288,TRUE,TRUE,FALSE,0.175024,0.219181,0.200804,0.320235,0.503316,0.106745,0.320235,0
32,1,1024,131072,TRUE,TRUE,FALSE,0.102256,0.15274,0.122893,0.088395,0.117965,0.029465,0.088395,0
32,1,1024,262144,TRUE,TRUE,FALSE,0.1948,0.266742,0.216035,0.152882,0.198181,0.0508559,0.152882,0
32,1,1024,524288,TRUE,TRUE,FALSE,0.296927,0.398548,0.321989,0.269274,0.308281,0.0897581,0.269274,0
32,2,256,131072,TRUE,TRUE,FALSE,0.0292247,0.055255,0.0433711,0.0465568,0.0519045,0.0155189,0.0465568,0
32,2,256,262144,TRUE,TRUE,FALSE,0.0411677,0.0750824,0.0580423,0.0742392,0.0471859,0.0247464,0.0742392,0
32,2,256,524288,TRUE,TRUE,FALSE,0.0852786,0.120551,0.10218,0.16169,0.144703,0.0538968,0.16169,0
32,2,512,131072,TRUE,TRUE,FALSE,0.048317,0.0907413,0.065921,0.0732955,0.0503316,0.0244318,0.0732955,0
32,2,512,262144,TRUE,TRUE,FALSE,0.0975407,0.157774,0.118151,0.167667,0.119538,0.0558891,0.167667,0
32,2,512,524288,TRUE,TRUE,FALSE,0.146389,0.243675,0.178981,0.39762,0.295698,0.13254,0.39762,0
32,2,1024,131072,TRUE,TRUE,FALSE,0.0871088,0.172462,0.114101,0.129919,0.0912261,0.0432538,0.129919,0
32,2,1024,262144,TRUE,TRUE,FALSE,0.160667,0.292625,0.210316,0.261725,0.176161,0.0872415,0.261725,0
32,2,1024,524288,TRUE,TRUE,FALSE,0.221626,0.859399,0.326323,0.539807,0.339739,0.179936,0.539807,0
1,0,256,131072,TRUE,TRUE,TRUE,0.0556266,0.0609996,0.0563225,0,0,0,0,0
1,0,256,262144,TRUE,TRUE,TRUE,0.108445,0.117115,0.110012,0,0,0,0,0
1,0,256,524288,TRUE,TRUE,TRUE,0.206089,0.228544,0.223964,0,0,0,0,0
1,0,512,131072,TRUE,TRUE,TRUE,0.111475,0.114081,0.112528,0,0,0,0,0
1,0,512,262144,TRUE,TRUE,TRUE,0.209845,0.385726,0.271962,0,0,0,0,0
1,0,512,524288,TRUE,TRUE,TRUE,0.433961,1.76293,0.899097,0,0,0,0,0
1,0,1024,131072,TRUE,TRUE,TRUE,0.177311,0.418801,0.264921,0,0,0,0,0
1,0,1024,262144,TRUE,TRUE,TRUE,0.34709,0.753854,0.505325,0,0,0,0,0
1,0,1024,524288,TRUE,TRUE,TRUE,0.862125,4.52282,2.00087,0,0,0,0,0
32,0,256,131072,TRUE,TRUE,TRUE,0.0256581,0.0381027,0.031457,0,0,0,0,0
32,0,256,262144,TRUE,TRUE,TRUE,0.0485436,0.0562144,0.0508248,0,0,0,0,0
32,0,256,524288,TRUE,TRUE,TRUE,0.0933315,0.102774,0.0980745,0,0,0,0,0
32,0,512,131072,TRUE,TRUE,TRUE,0.0501886,0.0693221,0.0555695,0,0,0,0,0
32,0,512,262144,TRUE,TRUE,TRUE,0.0975902,0.123811,0.102665,0,0,0,0,0
32,0,512,524288,TRUE,TRUE,TRUE,0.193103,0.201017,0.198204,0,0,0,0,0
32,0,1024,131072,TRUE,TRUE,TRUE,0.0981654,0.115735,0.103337,0,0,0,0,0
32,0,1024,262144,TRUE,TRUE,TRUE,0.195638,0.20324,0.198331,0,0,0,0,0
32,0,1024,524288,TRUE,TRUE,TRUE,0.388623,0.409257,0.397784,0,0,0,0,0
32,1,256,131072,TRUE,TRUE,TRUE,0.030702,0.0510981,0.0408489,0.0190317,0.0267387,0.00634388,0.0190317,0
32,1,256,262144,TRUE,TRUE,TRUE,0.0409409,0.0773492,0.0573581,0.0572522,0.0786432,0.0190841,0.0572522,0
32,1,256,524288,TRUE,TRUE,TRUE,0.0941847,0.135813,0.110502,0.128975,0.220201,0.0429916,0.128975,0
32,1,512,131072,TRUE,TRUE,TRUE,0.0526247,0.103316,0.0746084,0.0371196,0.0566231,0.0123732,0.0371196,0
32,1,512,262144,TRUE,TRUE,TRUE,0.0962973,0.149177,0.114997,0.137468,0.210764,0.0458228,0.137468,0
32,1,512,524288,TRUE,TRUE,TRUE,0.191527,0.293765,0.226693,0.256062,0.327156,0.0853541,0.256062,0
32,1,1024,131072,TRUE,TRUE,TRUE,0.0844661,0.185225,0.120543,0.0835191,0.124256,0.0278397,0.0835191,0
32,1,1024,262144,TRUE,TRUE,TRUE,0.166429,0.211175,0.181931,0.183711,0.25795,0.0612368,0.183711,0
32,1,1024,524288,TRUE,TRUE,TRUE,0.366531,0.491248,0.421266,0.271162,0.352322,0.0903873,0.271162,0
32,2,256,131072,TRUE,TRUE,TRUE,0.0211953,0.12607,0.0449253,0.0383779,0.034603,0.0127402,0.0383779,0
32,2,256,262144,TRUE,TRUE,TRUE,0.0449034,0.0831183,0.0590897,0.0858784,0.0597688,0.0286261,0.0858784,0
32,2,256,524288,TRUE,TRUE,TRUE,0.0822727,0.212616,0.111655,0.153512,0.100663,0.0511705,0.153512,0
32,2,512,131072,TRUE,TRUE,TRUE,0.0564097,0.0886026,0.0710144,0.0651166,0.0503316,0.0217055,0.0651166,0
32,2,512,262144,TRUE,TRUE,TRUE,0.109929,0.151081,0.124917,0.14722,0.106955,0.0490734,0.14722,0
32,2,512,524288,TRUE,TRUE,TRUE,0.147185,0.313705,0.180622,0.310798,0.226492,0.103599,0.310798,0
32,2,1024,131072,TRUE,TRUE,TRUE,0.0880336,0.207891,0.12793,0.145175,0.184025,0.0483918,0.145175,0
32,2,1024,262144,TRUE,TRUE,TRUE,0.134241,0.320005,0.214549,0.282486,0.173015,0.0941621,0.282486,0
32,2,1024,524288,TRUE,TRUE,TRUE,0.258839,0.866132,0.346875,0.553019,0.553648,0.18434,0.553019,0
1,0,256,131072,TRUE,FALSE,TRUE,0.0495681,0.0593027,0.0507595,0,0,0,0,0
1,0,256,262144,TRUE,FALSE,TRUE,0.0959706,0.104259,0.0970556,0,0,0,0,0
1,0,256,524288,TRUE,FALSE,TRUE,0.186486,0.398658,0.243417,0,0,0,0,0
1,0,512,131072,TRUE,FALSE,TRUE,0.0968279,0.107514,0.0982762,0,0,0,0,0
1,0,512,262144,TRUE,FALSE,TRUE,0.188512,0.310042,0.203728,0,0,0,0,0
1,0,512,524288,TRUE,FALSE,TRUE,0.381452,1.15312,0.592333,0,0,0,0,0
1,0,1024,131072,TRUE,FALSE,TRUE,0.259334,0.389291,0.304464,0,0,0,0,0
1,0,1024,262144,TRUE,FALSE,TRUE,0.485028,1.90001,0.987524,0,0,0,0,0
1,0,1024,524288,TRUE,FALSE,TRUE,0.805955,4.80072,1.86354,0,0,0,0,0
32,0,256,131072,TRUE,FALSE,TRUE,0.0252474,0.0381937,0.0293781,0,0,0,0,0
32,0,256,262144,TRUE,FALSE,TRUE,0.048653,0.0553336,0.0513881,0,0,0,0,0
32,0,256,524288,TRUE,FALSE,TRUE,0.0929766,0.101123,0.0980173,0,0,0,0,0
32,0,512,131072,TRUE,FALSE,TRUE,0.0498141,0.0621952,0.052927,0,0,0,0,0
32,0,512,262144,TRUE,FALSE,TRUE,0.0981847,0.106174,0.101002,0,0,0,0,0
32,0,512,524288,TRUE,FALSE,TRUE,0.193443,0.209199,0.200053,0,0,0,0,0
32,0,1024,131072,TRUE,FALSE,TRUE,0.100881,0.117962,0.105624,0,0,0,0,0
32,0,1024,262144,TRUE,FALSE,TRUE,0.195592,0.206265,0.200786,0,0,0,0,0
32,0,1024,524288,TRUE,FALSE,TRUE,0.338883,0.390269,0.365647,0,0,0,0,0
32,1,256,131072,TRUE,FALSE,TRUE,0.0301972,0.0706539,0.0471277,0.0250085,0.034603,0.00833618,0.0250085,0
32,1,256,262144,TRUE,FALSE,TRUE,0.0450034,0.0780624,0.0629115,0.0478151,0.0817889,0.0159384,0.0478151,0
32,1,256,524288,TRUE,FALSE,TRUE,0.0744342,0.128478,0.0942579,0.113875,0.176161,0.0379585,0.113875,0
32,1,512,131072,TRUE,FALSE,TRUE,0.0403939,0.115003,0.0700873,0.0369623,0.0566231,0.0123208,0.0369623,0
32,1,512,262144,TRUE,FALSE,TRUE,0.0764796,0.105644,0.0890357,0.0871367,0.106955,0.0290456,0.0871367,0
32,1,512,524288,TRUE,FALSE,TRUE,0.134119,0.180696,0.150954,0.18434,0.226492,0.0614466,0.18434,0
32,1,1024,131072,TRUE,FALSE,TRUE,0.0982321,0.15505,0.118168,0.0668467,0.0880804,0.0222298,0.0668467,0
32,1,1024,262144,TRUE,FALSE,TRUE,0.154875,0.229188,0.182966,0.136525,0.176161,0.0455082,0.136525,0
32,1,1024,524288,TRUE,FALSE,TRUE,0.237087,0.537661,0.301707,0.266758,0.314573,0.0889192,0.266758,0
32,2,256,131072,TRUE,FALSE,TRUE,0.0289391,0.0690319,0.0466753,0.0333447,0.023593,0.0111149,0.0333447,0
32,2,256,262144,TRUE,FALSE,TRUE,0.0531389,0.0979601,0.0675563,0.0802161,0.0597688,0.0267387,0.0802161,0
32,2,256,524288,TRUE,FALSE,TRUE,0.0891643,0.116115,0.10158,0.174902,0.138412,0.0583008,0.174902,0
32,2,512,131072,TRUE,FALSE,TRUE,0.0521334,0.0933288,0.0702815,0.0877658,0.0566231,0.0292028,0.0877658,0
32,2,512,262144,TRUE,FALSE,TRUE,0.0797715,0.142272,0.100289,0.195664,0.132121,0.0651166,0.195664,0
32,2,512,524288,TRUE,FALSE,TRUE,0.16623,0.272624,0.202585,0.28689,0.21391,0.0956301,0.28689,0
32,2,1024,131072,TRUE,FALSE,TRUE,0.0763578,0.152365,0.106318,0.140929,0.102236,0.0469762,0.140929,0
32,2,1024,262144,TRUE,FALSE,TRUE,0.168421,0.27336,0.199498,0.270533,0.232784,0.0901775,0.270533,0
32,2,1024,524288,TRUE,FALSE,TRUE,0.26556,0.832369,0.352064,0.553648,0.396362,0.184549,0.553648,0


==> Results/build-60/results--20241103_163144/cholesky.csv <==
NbCpu,NbGpu,MatrixSize,BlockSize,Multiprio,PrioPair,FavorLocality,MinDuration,MaxDuration,AvgDuration,TotalTransfer,MaxTransfer,DeviceToHostTransfer,HostToDeviceTransfer,DeviceToDeviceTransfer
1,0,4096,128,FALSE,FALSE,FALSE,1.01728,1.22143,1.09796,0,0,0,0,0
1,0,8192,128,FALSE,FALSE,FALSE,8.1181,8.938,8.46133,0,0,0,0,0
1,0,16384,128,FALSE,FALSE,FALSE,68.0555,70.9706,69.5153,0,0,0,0,0
1,0,4096,256,FALSE,FALSE,FALSE,0.892192,0.975656,0.938117,0,0,0,0,0
1,0,8192,256,FALSE,FALSE,FALSE,7.43621,7.71542,7.57685,0,0,0,0,0
1,0,16384,256,FALSE,FALSE,FALSE,58.9652,60.1638,59.5043,0,0,0,0,0
1,0,4096,512,FALSE,FALSE,FALSE,0.853136,0.944795,0.895872,0,0,0,0,0
1,0,8192,512,FALSE,FALSE,FALSE,6.81845,7.44774,7.20882,0,0,0,0,0
1,0,16384,512,FALSE,FALSE,FALSE,53.8474,57.1193,55.9437,0,0,0,0,0
32,0,4096,128,FALSE,FALSE,FALSE,0.0816407,0.147715,0.112003,0,0,0,0,0
32,0,8192,128,FALSE,FALSE,FALSE,1.14153,1.33894,1.24291,0,0,0,0,0
32,0,16384,128,FALSE,FALSE,FALSE,10.5754,11.3729,10.9032,0,0,0,0,0
32,0,4096,256,FALSE,FALSE,FALSE,0.0542487,0.0647397,0.0583891,0,0,0,0,0
32,0,8192,256,FALSE,FALSE,FALSE,0.326428,0.419231,0.379041,0,0,0,0,0
32,0,16384,256,FALSE,FALSE,FALSE,2.14482,2.94751,2.32182,0,0,0,0,0
32,0,4096,512,FALSE,FALSE,FALSE,0.120677,0.154922,0.12832,0,0,0,0,0
32,0,8192,512,FALSE,FALSE,FALSE,0.463528,0.598078,0.535664,0,0,0,0,0
32,0,16384,512,FALSE,FALSE,FALSE,2.51624,3.95187,2.83655,0,0,0,0,0
32,1,4096,128,FALSE,FALSE,FALSE,0.060297,0.194142,0.0815131,0.0728105,0.0486277,0.0352322,0.0728105,0
32,1,8192,128,FALSE,FALSE,FALSE,0.455149,0.79295,0.60282,0.418945,0.210764,0.232679,0.418945,0
32,1,16384,128,FALSE,FALSE,FALSE,3.6186,5.00706,4.01361,3.10972,1.00742,2.16864,3.10972,0
32,1,4096,256,FALSE,FALSE,FALSE,0.0651403,0.490067,0.112103,0.0689439,0.0524288,0.0327156,0.0689439,0
32,1,8192,256,FALSE,FALSE,FALSE,0.353317,0.481458,0.403911,0.402181,0.245891,0.212179,0.402181,0
32,1,16384,256,FALSE,FALSE,FALSE,2.56701,3.16276,2.70589,3.32136,1.05172,2.41057,3.32136,0
32,1,4096,512,FALSE,FALSE,FALSE,0.118846,0.445766,0.157285,0.0593494,0.0503316,0.028731,0.0593494,0
32,1,8192,512,FALSE,FALSE,FALSE,0.460818,0.554414,0.50377,0.380423,0.239075,0.207408,0.380423,0
32,1,16384,512,FALSE,FALSE,FALSE,1.97913,3.42919,2.32119,2.82612,1.06955,1.98684,2.82612,0
32,2,4096,128,FALSE,FALSE,FALSE,0.0796715,0.399069,0.115316,0.160786,0.0500695,0.0778437,0.160786,0
32,2,8192,128,FALSE,FALSE,FALSE,0.52113,0.974455,0.630271,1.07026,0.240124,0.639382,1.07026,0
32,2,16384,128,FALSE,FALSE,FALSE,4.20056,6.08302,4.87041,7.72989,1.04713,5.79853,7.72989,0
32,2,4096,256,FALSE,FALSE,FALSE,0.0639291,0.603838,0.122874,0.159541,0.0534774,0.0782238,0.159541,0
32,2,8192,256,FALSE,FALSE,FALSE,0.35442,0.444864,0.377674,0.970877,0.245891,0.563924,0.970877,0
32,2,16384,256,FALSE,FALSE,FALSE,2.57446,3.1611,2.78876,6.79325,1.04753,4.97507,6.79325,0
32,2,4096,512,FALSE,FALSE,FALSE,0.112726,0.131698,0.122582,0.104438,0.054526,0.0505414,0.104438,0
32,2,8192,512,FALSE,FALSE,FALSE,0.346093,0.540267,0.411476,0.760427,0.241172,0.39741,0.760427,0
32,2,16384,512,FALSE,FALSE,FALSE,2.0075,3.63315,2.61318,4.60807,1.04648,2.93224,4.60807,0
1,0,4096,128,TRUE,FALSE,FALSE,1.00515,1.0675,1.02893,0,0,0,0,0
1,0,8192,128,TRUE,FALSE,FALSE,7.99536,8.78077,8.21589,0,0,0,0,0
1,0,16384,128,TRUE,FALSE,FALSE,66.4942,70.3907,68.2905,0,0,0,0,0
1,0,4096,256,TRUE,FALSE,FALSE,0.879511,0.985238,0.903948,0,0,0,0,0
1,0,8192,256,TRUE,FALSE,FALSE,6.99785,7.60083,7.12598,0,0,0,0,0
1,0,16384,256,TRUE,FALSE,FALSE,56.4464,58.3383,57.4708,0,0,0,0,0
1,0,4096,512,TRUE,FALSE,FALSE,0.835732,0.857556,0.847328,0,0,0,0,0
1,0,8192,512,TRUE,FALSE,FALSE,6.72389,7.55741,6.93145,0,0,0,0,0
1,0,16384,512,TRUE,FALSE,FALSE,53.3233,55.854,54.643,0,0,0,0,0
32,0,4096,128,TRUE,FALSE,FALSE,0.0679512,0.119126,0.098559,0,0,0,0,0
32,0,8192,128,TRUE,FALSE,FALSE,0.437325,2.05354,1.67971,0,0,0,0,0
32,0,16384,128,TRUE,FALSE,FALSE,19.9508,23.0924,21.597,0,0,0,0,0
32,0,4096,256,TRUE,FALSE,FALSE,0.049042,0.0675298,0.0555094,0,0,0,0,0
32,0,8192,256,TRUE,FALSE,FALSE,0.289727,0.396291,0.335156,0,0,0,0,0
32,0,16384,256,TRUE,FALSE,FALSE,2.06186,3.07672,2.32697,0,0,0,0,0
32,0,4096,512,TRUE,FALSE,FALSE,0.119555,0.131931,0.125026,0,0,0,0,0
32,0,8192,512,TRUE,FALSE,FALSE,0.454153,0.595534,0.568591,0,0,0,0,0
32,0,16384,512,TRUE,FALSE,FALSE,2.19965,4.29158,2.61434,0,0,0,0,0
32,1,4096,128,TRUE,FALSE,FALSE,0.174277,0.213116,0.19216,0.0879231,0.0530842,0.057095,0.0879231,0
32,1,8192,128,TRUE,FALSE,FALSE,0.798256,1.44013,1.12847,0.52611,0.244974,0.384447,0.52611,0
32,1,16384,128,TRUE,FALSE,FALSE,5.6759,9.44167,6.68645,3.25015,1.03875,2.61544,3.25015,0
32,1,4096,256,TRUE,FALSE,FALSE,0.101796,0.250817,0.157842,0.115606,0.0665846,0.0879231,0.115606,0
32,1,8192,256,TRUE,FALSE,FALSE,0.527794,0.630598,0.579495,0.463418,0.252707,0.326946,0.463418,0
32,1,16384,256,TRUE,FALSE,FALSE,3.17027,3.93198,3.50152,3.45175,1.07951,2.90702,3.45175,0
32,1,4096,512,TRUE,FALSE,FALSE,0.0682896,0.111079,0.0898858,0.105487,0.0754975,0.0811598,0.105487,0
32,1,8192,512,TRUE,FALSE,FALSE,0.379989,0.450118,0.426077,0.510447,0.281018,0.394684,0.510447,0
32,1,16384,512,TRUE,FALSE,FALSE,2.12398,2.89456,2.37417,2.85737,1.09471,2.41969,2.85737,0
32,2,4096,128,TRUE,FALSE,FALSE,0.158286,0.27559,0.199597,0.174955,0.0534774,0.105316,0.174955,0
32,2,8192,128,TRUE,FALSE,FALSE,0.810471,1.06131,0.868734,1.05809,0.23842,0.727594,1.05809,0
32,2,16384,128,TRUE,FALSE,FALSE,5.19701,7.30573,5.74388,6.87323,1.03508,5.4187,6.87322,0
32,2,4096,256,TRUE,FALSE,FALSE,0.154154,0.201009,0.174191,0.189268,0.061866,0.117021,0.189268,0
32,2,8192,256,TRUE,FALSE,FALSE,0.520506,0.710086,0.621367,0.925159,0.24694,0.613941,0.925159,0
32,2,16384,256,TRUE,FALSE,FALSE,3.02034,3.87169,3.39874,6.52807,1.04858,5.15616,6.52807,0
32,2,4096,512,TRUE,FALSE,FALSE,0.073502,0.0966382,0.0841558,0.168821,0.0754975,0.113875,0.168821,0
32,2,8192,512,TRUE,FALSE,FALSE,0.400022,0.486087,0.458305,0.866753,0.268435,0.571474,0.866753,0
32,2,16384,512,TRUE,FALSE,FALSE,2.18515,2.50462,2.29594,4.90608,1.04228,3.66037,4.90608,0
1,0,4096,128,TRUE,TRUE,FALSE,1.01397,1.08582,1.04131,0,0,0,0,0
1,0,8192,128,TRUE,TRUE,FALSE,8.1073,8.56131,8.28566,0,0,0,0,0
1,0,16384,128,TRUE,TRUE,FALSE,65.7605,69.8599,66.7762,0,0,0,0,0
1,0,4096,256,TRUE,TRUE,FALSE,0.881414,1.0558,0.917255,0,0,0,0,0
1,0,8192,256,TRUE,TRUE,FALSE,7.28833,7.90113,7.45148,0,0,0,0,0
1,0,16384,256,TRUE,TRUE,FALSE,56.4841,58.0443,57.1006,0,0,0,0,0
1,0,4096,512,TRUE,TRUE,FALSE,0.859331,0.898875,0.877749,0,0,0,0,0
1,0,8192,512,TRUE,TRUE,FALSE,6.80435,7.20417,7.02319,0,0,0,0,0
1,0,16384,512,TRUE,TRUE,FALSE,53.2517,56.9766,54.2815,0,0,0,0,0
32,0,4096,128,TRUE,TRUE,FALSE,0.0705465,0.191103,0.133141,0,0,0,0,0
32,0,8192,128,TRUE,TRUE,FALSE,1.37956,1.92199,1.68491,0,0,0,0,0
32,0,16384,128,TRUE,TRUE,FALSE,18.7485,21.7059,20.3782,0,0,0,0,0
32,0,4096,256,TRUE,TRUE,FALSE,0.048449,0.0616015,0.0536686,0,0,0,0,0
32,0,8192,256,TRUE,TRUE,FALSE,0.314666,0.407707,0.360609,0,0,0,0,0
32,0,16384,256,TRUE,TRUE,FALSE,2.05812,2.19727,2.11231,0,0,0,0,0
32,0,4096,512,TRUE,TRUE,FALSE,0.119626,0.138398,0.126765,0,0,0,0,0
32,0,8192,512,TRUE,TRUE,FALSE,0.57495,0.596907,0.584454,0,0,0,0,0
32,0,16384,512,TRUE,TRUE,FALSE,2.33902,4.06912,2.97727,0,0,0,0,0
32,1,4096,128,TRUE,TRUE,FALSE,0.134353,0.179018,0.154123,0.0862847,0.0502006,0.0425329,0.0862847,0
32,1,8192,128,TRUE,TRUE,FALSE,0.702027,0.903407,0.803943,0.508389,0.22859,0.290298,0.508389,0
32,1,16384,128,TRUE,TRUE,FALSE,4.24011,6.43188,4.73626,3.12902,1.01214,2.13557,3.12902,0
32,1,4096,256,TRUE,TRUE,FALSE,0.0976278,0.17862,0.125196,0.105801,0.0608174,0.0619708,0.105801,0
32,1,8192,256,TRUE,TRUE,FALSE,0.434485,0.522601,0.48154,0.543058,0.240648,0.324167,0.543058,0
32,1,16384,256,TRUE,TRUE,FALSE,2.6781,3.30126,3.05275,3.60485,1.04176,2.60388,3.60485,0
32,1,4096,512,TRUE,TRUE,FALSE,0.0922221,0.121132,0.102127,0.111988,0.0754975,0.0870318,0.111988,0
32,1,8192,512,TRUE,TRUE,FALSE,0.493154,0.566757,0.522056,0.513383,0.270533,0.337641,0.513383,0
32,1,16384,512,TRUE,TRUE,FALSE,2.08813,2.65464,2.31308,3.12392,1.06326,2.17894,3.12392,0
32,2,4096,128,TRUE,TRUE,FALSE,0.143591,0.225671,0.188857,0.19029,0.0542638,0.0949223,0.19029,0
32,2,8192,128,TRUE,TRUE,FALSE,0.676117,0.807053,0.741254,1.17015,0.237765,0.710882,1.17015,0
32,2,16384,128,TRUE,TRUE,FALSE,4.66853,5.82452,5.08967,8.03055,1.03245,5.97843,8.03055,0
32,2,4096,256,TRUE,TRUE,FALSE,0.128451,0.191476,0.155934,0.195769,0.0623903,0.108999,0.195769,0
32,2,8192,256,TRUE,TRUE,FALSE,0.443702,0.53504,0.474814,1.10389,0.241172,0.665688,1.10389,0
32,2,16384,256,TRUE,TRUE,FALSE,2.64775,3.00178,2.82516,7.05603,1.03075,5.05283,7.05603,0
32,2,4096,512,TRUE,TRUE,FALSE,0.0747579,0.118095,0.0993128,0.185388,0.0754975,0.119538,0.185388,0
32,2,8192,512,TRUE,TRUE,FALSE,0.473673,0.508295,0.489734,0.873883,0.251658,0.513802,0.873883,0
32,2,16384,512,TRUE,TRUE,FALSE,1.92889,2.6909,2.20975,5.10363,1.01712,3.25059,5.10363,0
1,0,4096,128,TRUE,TRUE,TRUE,0.974092,1.03183,0.99553,0,0,0,0,0
1,0,8192,128,TRUE,TRUE,TRUE,7.96598,8.4739,8.20503,0,0,0,0,0
1,0,16384,128,TRUE,TRUE,TRUE,64.6435,68.8572,66.5886,0,0,0,0,0
1,0,4096,256,TRUE,TRUE,TRUE,0.868086,1.04213,0.898921,0,0,0,0,0
1,0,8192,256,TRUE,TRUE,TRUE,7.02336,7.32818,7.12984,0,0,0,0,0
1,0,16384,256,TRUE,TRUE,TRUE,56.3505,60.4026,57.8226,0,0,0,0,0
1,0,4096,512,TRUE,TRUE,TRUE,0.850434,0.900784,0.862309,0,0,0,0,0
1,0,8192,512,TRUE,TRUE,TRUE,6.74947,7.06158,6.84066,0,0,0,0,0
1,0,16384,512,TRUE,TRUE,TRUE,53.3327,55.7927,54.3008,0,0,0,0,0
32,0,4096,128,TRUE,TRUE,TRUE,0.0569283,0.164029,0.102535,0,0,0,0,0
32,0,8192,128,TRUE,TRUE,TRUE,1.26984,2.06977,1.76702,0,0,0,0,0
32,0,16384,128,TRUE,TRUE,TRUE,18.0817,20.1377,18.8472,0,0,0,0,0
32,0,4096,256,TRUE,TRUE,TRUE,0.0548449,0.0615689,0.0570185,0,0,0,0,0
32,0,8192,256,TRUE,TRUE,TRUE,0.316457,0.330956,0.323873,0,0,0,0,0
32,0,16384,256,TRUE,TRUE,TRUE,2.10024,2.25988,2.17553,0,0,0,0,0
32,0,4096,512,TRUE,TRUE,TRUE,0.117065,0.138835,0.124887,0,0,0,0,0
32,0,8192,512,TRUE,TRUE,TRUE,0.399335,0.455147,0.424726,0,0,0,0,0
32,0,16384,512,TRUE,TRUE,TRUE,2.20687,2.65331,2.41249,0,0,0,0,0
32,1,4096,128,TRUE,TRUE,TRUE,0.104942,0.207224,0.147051,0.0768999,0.0498074,0.0360579,0.0768999,0
32,1,8192,128,TRUE,TRUE,TRUE,0.70019,1.01555,0.814355,0.451412,0.244318,0.243348,0.451412,0
32,1,16384,128,TRUE,TRUE,TRUE,3.42583,5.64072,4.43023,2.61729,1.03494,1.71107,2.61727,0
32,1,4096,256,TRUE,TRUE,TRUE,0.106734,0.185706,0.133388,0.105696,0.0613417,0.0657457,0.105696,0
32,1,8192,256,TRUE,TRUE,TRUE,0.42729,0.562758,0.490465,0.464886,0.258474,0.270375,0.464886,0
32,1,16384,256,TRUE,TRUE,TRUE,2.08332,2.82704,2.48418,2.84431,1.03914,2.07251,2.84431,0
32,1,4096,512,TRUE,TRUE,TRUE,0.0726256,0.115769,0.0954832,0.108632,0.0754975,0.0817889,0.108632,0
32,1,8192,512,TRUE,TRUE,TRUE,0.41769,0.482,0.454739,0.542324,0.278921,0.387344,0.542324,0
32,1,16384,512,TRUE,TRUE,TRUE,1.8634,2.12066,2.00741,2.67576,1.09262,1.99062,2.67576,0
32,2,4096,128,TRUE,TRUE,TRUE,0.138245,0.240382,0.198492,0.164024,0.054526,0.0813433,0.164024,0
32,2,8192,128,TRUE,TRUE,TRUE,0.607894,1.05538,0.77593,0.892994,0.253755,0.490432,0.892994,0
32,2,16384,128,TRUE,TRUE,TRUE,4.53809,5.54299,4.83055,5.84754,1.01266,4.07686,5.84754,0
32,2,4096,256,TRUE,TRUE,TRUE,0.116646,0.215876,0.143692,0.187957,0.0639631,0.104805,0.187957,0
32,2,8192,256,TRUE,TRUE,TRUE,0.411939,0.501492,0.461651,0.889612,0.249037,0.505781,0.889612,0
32,2,16384,256,TRUE,TRUE,TRUE,2.05697,2.8067,2.39459,5.15496,1.0297,3.47865,5.15496,0
32,2,4096,512,TRUE,TRUE,TRUE,0.0744563,0.109969,0.0902424,0.183711,0.0754975,0.122683,0.183711,0
32,2,8192,512,TRUE,TRUE,TRUE,0.451294,0.505889,0.483859,0.842845,0.260047,0.509189,0.842845,0
32,2,16384,512,TRUE,TRUE,TRUE,1.73365,2.40913,2.07675,4.24967,1.04438,2.65269,4.24967,0
1,0,4096,128,TRUE,FALSE,TRUE,0.992865,1.02607,1.00578,0,0,0,0,0
1,0,8192,128,TRUE,FALSE,TRUE,7.8537,8.07458,7.93133,0,0,0,0,0
1,0,16384,128,TRUE,FALSE,TRUE,64.3376,66.0473,65.2085,0,0,0,0,0
1,0,4096,256,TRUE,FALSE,TRUE,0.866226,0.959303,0.88547,0,0,0,0,0
1,0,8192,256,TRUE,FALSE,TRUE,6.94475,7.19264,7.02306,0,0,0,0,0
1,0,16384,256,TRUE,FALSE,TRUE,55.8541,57.186,56.2423,0,0,0,0,0
1,0,4096,512,TRUE,FALSE,TRUE,0.847127,0.870028,0.858555,0,0,0,0,0
1,0,8192,512,TRUE,FALSE,TRUE,6.63705,6.90071,6.71596,0,0,0,0,0
1,0,16384,512,TRUE,FALSE,TRUE,52.9058,55.3053,53.6734,0,0,0,0,0
32,0,4096,128,TRUE,FALSE,TRUE,0.0676517,0.174937,0.110389,0,0,0,0,0
32,0,8192,128,TRUE,FALSE,TRUE,0.480239,2.08877,1.62597,0,0,0,0,0
32,0,16384,128,TRUE,FALSE,TRUE,18.2217,21.8149,19.5718,0,0,0,0,0
32,0,4096,256,TRUE,FALSE,TRUE,0.0512254,0.0583518,0.0535053,0,0,0,0,0
32,0,8192,256,TRUE,FALSE,TRUE,0.373703,0.405968,0.390917,0,0,0,0,0
32,0,16384,256,TRUE,FALSE,TRUE,2.02456,3.13132,2.389,0,0,0,0,0
32,0,4096,512,TRUE,FALSE,TRUE,0.122718,0.135776,0.128414,0,0,0,0,0
32,0,8192,512,TRUE,FALSE,TRUE,0.513539,0.59534,0.547961,0,0,0,0,0
32,0,16384,512,TRUE,FALSE,TRUE,2.18639,2.91797,2.46903,0,0,0,0,0
32,1,4096,128,TRUE,FALSE,TRUE,0.120141,0.192324,0.153082,0.0781189,0.0503316,0.0413925,0.0781189,0
32,1,8192,128,TRUE,FALSE,TRUE,0.637491,0.91612,0.793095,0.409049,0.241435,0.221014,0.409049,0
32,1,16384,128,TRUE,FALSE,TRUE,3.27039,4.5205,4.04688,2.2042,1.02839,1.34189,2.2042,0
32,1,4096,256,TRUE,FALSE,TRUE,0.103054,0.163535,0.132597,0.11073,0.0639631,0.0745013,0.11073,0
32,1,8192,256,TRUE,FALSE,TRUE,0.347683,0.499475,0.462702,0.461164,0.252183,0.296013,0.461164,0
32,1,16384,256,TRUE,FALSE,TRUE,2.27053,2.66606,2.45935,2.70559,1.05277,2.02711,2.70559,0
32,1,4096,512,TRUE,FALSE,TRUE,0.079206,0.121555,0.0937287,0.107584,0.0754975,0.0832569,0.107584,0
32,1,8192,512,TRUE,FALSE,TRUE,0.353761,0.443776,0.395417,0.513593,0.266338,0.387763,0.513593,0
32,1,16384,512,TRUE,FALSE,TRUE,1.78584,2.67654,2.15548,2.46227,1.07584,1.89331,2.46227,0
32,2,4096,128,TRUE,FALSE,TRUE,0.165104,0.262624,0.199362,0.147194,0.0500695,0.0789053,0.147194,0
32,2,8192,128,TRUE,FALSE,TRUE,0.696025,0.936207,0.820442,0.815255,0.231211,0.454151,0.815242,0
32,2,16384,128,TRUE,FALSE,TRUE,3.99561,5.60607,4.41142,5.2554,0.999293,3.61646,5.2554,0
32,2,4096,256,TRUE,FALSE,TRUE,0.131049,0.201149,0.167741,0.174221,0.0566231,0.101502,0.174221,0
32,2,8192,256,TRUE,FALSE,TRUE,0.474608,0.654856,0.577729,0.754083,0.226492,0.439773,0.754083,0
32,2,16384,256,TRUE,FALSE,TRUE,2.17056,2.68455,2.37192,4.8354,1.04228,3.36483,4.8354,0
32,2,4096,512,TRUE,FALSE,TRUE,0.048949,0.114587,0.0909135,0.189373,0.0754975,0.124151,0.189373,0
32,2,8192,512,TRUE,FALSE,TRUE,0.380714,0.483043,0.430317,0.842216,0.264241,0.5375,0.842216,0
32,2,16384,512,TRUE,FALSE,TRUE,1.49795,1.88269,1.72179,4.18843,1.08423,2.81878,4.18843,0


==> Results/build-60/results--20241103_163144/gemm.csv <==
NbCpu,NbGpu,MatrixSize,BlockSize,Multiprio,PrioPair,FavorLocality,MinDuration,MaxDuration,AvgDuration,TotalTransfer,MaxTransfer,DeviceToHostTransfer,HostToDeviceTransfer,DeviceToDeviceTransfer
1,0,4096,128,FALSE,FALSE,FALSE,5.80491,6.7309,6.01451,0,0,0,0,0
32,0,4096,128,FALSE,FALSE,FALSE,0.232473,0.556696,0.361802,0,0,0,0,0
32,1,4096,128,FALSE,FALSE,FALSE,0.287159,0.60116,0.339987,0.265132,0.214696,0.111464,0.265132,0
32,2,4096,128,FALSE,FALSE,FALSE,0.35086,0.586795,0.397392,0.643629,0.221905,0.282971,0.643629,0
1,0,8192,128,FALSE,FALSE,FALSE,49.047,53.5288,50.5776,0,0,0,0,0
32,0,8192,128,FALSE,FALSE,FALSE,1.87763,2.40503,2.08163,0,0,0,0,0
32,1,8192,128,FALSE,FALSE,FALSE,2.17361,2.60979,2.33607,1.71758,0.911475,0.847813,1.71758,0
32,2,8192,128,FALSE,FALSE,FALSE,2.56841,3.60755,2.81485,4.14675,1.00572,2.22952,4.14675,0
1,0,16384,128,FALSE,FALSE,FALSE,379.625,413.556,385.885,0,0,0,0,0
32,0,16384,128,FALSE,FALSE,FALSE,15.8534,20.4669,16.7351,0,0,0,0,0
32,1,16384,128,FALSE,FALSE,FALSE,17.8248,21.4694,18.6735,10.97,4.24922,6.82205,10.97,0
32,2,16384,128,FALSE,FALSE,FALSE,20.5546,21.0991,20.8044,28.3882,4.37151,19.8536,28.3882,0
1,0,4096,256,FALSE,FALSE,FALSE,5.22366,5.60934,5.37856,0,0,0,0,0
32,0,4096,256,FALSE,FALSE,FALSE,0.271954,0.297623,0.279916,0,0,0,0,0
32,1,4096,256,FALSE,FALSE,FALSE,0.315875,0.357859,0.325817,0.234933,0.166199,0.094267,0.234933,0
32,2,4096,256,FALSE,FALSE,FALSE,0.353715,0.403649,0.367952,0.531628,0.182452,0.217842,0.531628,0
1,0,8192,256,FALSE,FALSE,FALSE,41.9452,46.8192,43.087,0,0,0,0,0
32,0,8192,256,FALSE,FALSE,FALSE,1.55225,1.75955,1.63021,0,0,0,0,0
32,1,8192,256,FALSE,FALSE,FALSE,1.68904,1.78007,1.7313,2.16342,1.07689,1.17074,2.16342,0
32,2,8192,256,FALSE,FALSE,FALSE,1.77149,1.85204,1.80701,4.86073,1.11097,2.80767,4.86073,0
1,0,16384,256,FALSE,FALSE,FALSE,334.898,350.274,339.115,0,0,0,0,0
32,0,16384,256,FALSE,FALSE,FALSE,11.8981,18.3848,12.8969,0,0,0,0,0
32,1,16384,256,FALSE,FALSE,FALSE,13.1979,13.6894,13.3822,13.8384,4.50259,9.55971,13.8384,0
32,2,16384,256,FALSE,FALSE,FALSE,13.657,14.2553,13.9331,34.0151,4.59748,25.4294,34.0151,0
1,0,4096,512,FALSE,FALSE,FALSE,4.82801,5.13353,4.93902,0,0,0,0,0
32,0,4096,512,FALSE,FALSE,FALSE,0.378661,0.439854,0.416086,0,0,0,0,0
32,1,4096,512,FALSE,FALSE,FALSE,0.323551,0.37624,0.345967,0.258998,0.232784,0.101712,0.258998,0
32,2,4096,512,FALSE,FALSE,FALSE,0.308426,0.35474,0.321967,0.50814,0.220201,0.195245,0.50814,0
1,0,8192,512,FALSE,FALSE,FALSE,38.6761,39.2755,38.7631,0,0,0,0,0
32,0,8192,512,FALSE,FALSE,FALSE,1.78552,3.46844,2.55335,0,0,0,0,0
32,1,8192,512,FALSE,FALSE,FALSE,1.39892,1.69282,1.54535,2.26388,1.15553,1.24047,2.26388,0
32,2,8192,512,FALSE,FALSE,FALSE,1.30838,1.40336,1.35571,4.07162,1.11149,2.1047,4.07162,0
1,0,16384,512,FALSE,FALSE,FALSE,321.666,325.438,322.898,0,0,0,0,0
32,0,16384,512,FALSE,FALSE,FALSE,12.3019,27.1906,15.642,0,0,0,0,0
32,1,16384,512,FALSE,FALSE,FALSE,13.9068,16.9485,14.5769,13.0575,4.67665,8.80196,13.0573,0
32,2,16384,512,FALSE,FALSE,FALSE,11.5883,14.064,12.1258,25.5536,4.69972,17.041,25.5536,0
1,0,4096,128,TRUE,FALSE,FALSE,5.83972,6.43732,6.11524,0,0,0,0,0
32,0,4096,128,TRUE,FALSE,FALSE,0.263245,0.349469,0.311931,0,0,0,0,0
32,1,4096,128,TRUE,FALSE,FALSE,0.296727,0.368768,0.329447,0.306079,0.215613,0.111804,0.306079,0
32,2,4096,128,TRUE,FALSE,FALSE,0.351912,0.420498,0.38835,0.689124,0.230031,0.265368,0.689111,0
1,0,8192,128,TRUE,FALSE,FALSE,47.3265,49.8967,47.8591,0,0,0,0,0
32,0,8192,128,TRUE,FALSE,FALSE,1.89385,2.21246,1.9613,0,0,0,0,0
32,1,8192,128,TRUE,FALSE,FALSE,2.34441,3.00386,2.61857,1.65296,0.985924,0.709414,1.65296,0
32,2,8192,128,TRUE,FALSE,FALSE,2.47935,2.89674,2.63187,4.0043,1.07007,1.95618,4.00429,0
1,0,16384,128,TRUE,FALSE,FALSE,381.706,403.306,387.706,0,0,0,0,0
32,0,16384,128,TRUE,FALSE,FALSE,15.9454,27.1347,18.2322,0,0,0,0,0
32,1,16384,128,TRUE,FALSE,FALSE,18.7019,28.4594,20.5422,10.6917,4.39471,6.43135,10.6917,0
32,2,16384,128,TRUE,FALSE,FALSE,20.3383,25.1966,21.671,24.8069,4.41398,16.2314,24.8068,0
1,0,4096,256,TRUE,FALSE,FALSE,5.10424,5.46652,5.1867,0,0,0,0,0
32,0,4096,256,TRUE,FALSE,FALSE,0.285865,0.488254,0.311583,0,0,0,0,0
32,1,4096,256,TRUE,FALSE,FALSE,0.290634,0.349611,0.313562,0.353685,0.264241,0.134742,0.353685,0
32,2,4096,256,TRUE,FALSE,FALSE,0.272232,0.369812,0.321735,0.69421,0.252707,0.256534,0.69421,0
1,0,8192,256,TRUE,FALSE,FALSE,41.0953,42.9523,41.4003,0,0,0,0,0
32,0,8192,256,TRUE,FALSE,FALSE,1.67727,2.47084,2.02425,0,0,0,0,0
32,1,8192,256,TRUE,FALSE,FALSE,1.6801,1.92842,1.81405,1.92015,1.14714,0.879021,1.92015,0
32,2,8192,256,TRUE,FALSE,FALSE,1.68661,1.78529,1.74245,4.20269,1.14085,2.11634,4.20269,0
1,0,16384,256,TRUE,FALSE,FALSE,329.732,349.77,333.083,0,0,0,0,0
32,0,16384,256,TRUE,FALSE,FALSE,11.7698,17.8385,12.6933,0,0,0,0,0
32,1,16384,256,TRUE,FALSE,FALSE,11.8597,12.2969,12.059,12.2076,4.7102,7.92047,12.2076,0
32,2,16384,256,TRUE,FALSE,FALSE,10.9616,11.2326,11.0927,26.0416,4.71912,17.4786,26.0416,0
1,0,4096,512,TRUE,FALSE,FALSE,5.02216,5.24511,5.12136,0,0,0,0,0
32,0,4096,512,TRUE,FALSE,FALSE,0.247804,0.286897,0.26205,0,0,0,0,0
32,1,4096,512,TRUE,FALSE,FALSE,0.245412,0.270516,0.256926,0.342675,0.291504,0.123942,0.342675,0
32,2,4096,512,TRUE,FALSE,FALSE,0.267037,0.292661,0.275551,0.548615,0.247464,0.182452,0.548615,0
1,0,8192,512,TRUE,FALSE,FALSE,40.1522,41.7151,40.5516,0,0,0,0,0
32,0,8192,512,TRUE,FALSE,FALSE,1.79658,3.60106,2.59535,0,0,0,0,0
32,1,8192,512,TRUE,FALSE,FALSE,1.39044,1.55615,1.48045,2.01473,1.23942,0.993421,2.01473,0
32,2,8192,512,TRUE,FALSE,FALSE,1.49413,1.69894,1.57628,3.27995,1.14714,1.34574,3.27995,0
1,0,16384,512,TRUE,FALSE,FALSE,310.819,313.17,311.433,0,0,0,0,0
32,0,16384,512,TRUE,FALSE,FALSE,13.2558,26.2688,16.1068,0,0,0,0,0
32,1,16384,512,TRUE,FALSE,FALSE,9.19679,9.82587,9.3989,11.7443,5.11495,7.53612,11.7441,0
32,2,16384,512,TRUE,FALSE,FALSE,8.16525,8.66526,8.36972,20.5951,4.85491,12.1828,20.5951,0
1,0,4096,128,TRUE,FALSE,TRUE,5.84322,6.30721,5.9901,0,0,0,0,0
32,0,4096,128,TRUE,FALSE,TRUE,0.240621,0.28893,0.25413,0,0,0,0,0
32,1,4096,128,TRUE,FALSE,TRUE,0.247749,0.322567,0.273995,0.308085,0.313655,0.0554041,0.308085,0
32,2,4096,128,TRUE,FALSE,TRUE,0.257603,0.348903,0.29834,0.574279,0.292028,0.0831914,0.574279,0
1,0,8192,128,TRUE,FALSE,TRUE,47.205,49.995,47.617,0,0,0,0,0
32,0,8192,128,TRUE,FALSE,TRUE,1.94539,2.21797,2.03033,0,0,0,0,0
32,1,8192,128,TRUE,FALSE,TRUE,1.76007,2.0602,1.90477,1.27745,1.28202,0.23551,1.27745,0
32,2,8192,128,TRUE,FALSE,TRUE,1.80927,2.07141,1.91842,2.40847,1.2174,0.341534,2.40847,0
1,0,16384,128,TRUE,FALSE,TRUE,380.042,390.881,382.698,0,0,0,0,0
32,0,16384,128,TRUE,FALSE,TRUE,15.8699,28.3682,18.3009,0,0,0,0,0
32,1,16384,128,TRUE,FALSE,TRUE,14.5656,22.9634,16.4538,5.2706,5.29557,1.0204,5.2706,0
32,2,16384,128,TRUE,FALSE,TRUE,13.7256,16.1928,14.7902,9.88856,4.97392,1.42423,9.88856,0
1,0,4096,256,TRUE,FALSE,TRUE,5.12325,5.65261,5.26597,0,0,0,0,0
32,0,4096,256,TRUE,FALSE,TRUE,0.27623,0.38267,0.29097,0,0,0,0,0
32,1,4096,256,TRUE,FALSE,TRUE,0.296027,0.349245,0.320538,0.275199,0.294126,0.0525861,0.275199,0
32,2,4096,256,TRUE,FALSE,TRUE,0.28817,0.39715,0.333557,0.498388,0.278397,0.0827326,0.498388,0
1,0,8192,256,TRUE,FALSE,TRUE,41.0227,42.3389,41.2737,0,0,0,0,0
32,0,8192,256,TRUE,FALSE,TRUE,1.73044,2.53103,2.1351,0,0,0,0,0
32,1,8192,256,TRUE,FALSE,TRUE,1.14244,1.35711,1.23906,1.41977,1.43078,0.374709,1.41977,0
32,2,8192,256,TRUE,FALSE,TRUE,1.06477,1.21075,1.15622,2.54741,1.28346,0.507983,2.54741,0
1,0,16384,256,TRUE,FALSE,TRUE,329.88,338.206,331.818,0,0,0,0,0
32,0,16384,256,TRUE,FALSE,TRUE,11.7834,18.7217,12.8607,0,0,0,0,0
32,1,16384,256,TRUE,FALSE,TRUE,5.74583,6.37394,5.96611,6.15682,6.12001,1.90065,6.15682,0
32,2,16384,256,TRUE,FALSE,TRUE,4.96905,5.3901,5.17981,10.852,5.34354,2.39998,10.852,0
1,0,4096,512,TRUE,FALSE,TRUE,5.03408,5.35934,5.14402,0,0,0,0,0
32,0,4096,512,TRUE,FALSE,TRUE,0.425514,0.450194,0.438131,0,0,0,0,0
32,1,4096,512,TRUE,FALSE,TRUE,0.40251,0.438766,0.41796,0.217475,0.230687,0.0553648,0.217475,0
32,2,4096,512,TRUE,FALSE,TRUE,0.371729,0.412614,0.395495,0.377278,0.220201,0.0853541,0.377278,0
1,0,8192,512,TRUE,FALSE,TRUE,40.2022,40.5265,40.2729,0,0,0,0,0
32,0,8192,512,TRUE,FALSE,TRUE,2.04795,3.55771,2.81865,0,0,0,0,0
32,1,8192,512,TRUE,FALSE,TRUE,1.18328,1.51823,1.35475,1.44158,1.42606,0.408525,1.44158,0
32,2,8192,512,TRUE,FALSE,TRUE,1.0602,1.23715,1.17193,2.53021,1.33379,0.555116,2.53021,0
1,0,16384,512,TRUE,FALSE,TRUE,310.856,313.85,311.59,0,0,0,0,0
32,0,16384,512,TRUE,FALSE,TRUE,12.9395,26.9848,16.4426,0,0,0,0,0
32,1,16384,512,TRUE,FALSE,TRUE,4.09249,5.3017,4.53885,6.27363,6.17192,1.99942,6.27363,0
32,2,16384,512,TRUE,FALSE,TRUE,3.45898,4.02874,3.70601,10.931,5.36032,2.46604,10.931,0


==> Results/build-60/results--20241103_163144/output_axpy.txt <==
[SPECX] There are 2 gpus
[SPECX] - Device id: 0
[SPECX]   Device name: Tesla P100-PCIE-16GB
[SPECX] - Device id: 1
[SPECX]   Device name: Tesla P100-PCIE-16GB
CPU number of cores 32
 - Gpu = -1 Multiprio = FALSE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0648488 0.0676068 0.0670643
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0838732 0.457305 0.195657
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.184364 0.873436 0.406045
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.116122 0.479099 0.212372
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.235564 1.34249 0.435896
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.488243 3.28254 0.930868
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.247056 1.40089 0.445742
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.382457 3.52006 0.820921
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.970124 5.37196 1.9173
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 0 Multiprio = FALSE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0241603 0.0280471 0.0252685
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0469626 0.0510343 0.048847
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0890178 0.126661 0.0966597
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0445758 0.0806243 0.0516597
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0889042 0.140383 0.0984107
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.176385 0.254641 0.191981
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.090828 0.134725 0.104965
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.125659 0.246722 0.190631
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.345975 0.451676 0.382959
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 1 Multiprio = FALSE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0245856 0.0391207 0.0279271
     - Transfers = 0.0158859 0.023593 0.00529531 0.0158859 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0336357 0.0363005 0.034673
     - Transfers = 0.0242221 0.0251658 0.00807404 0.0242221 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0738836 0.0971827 0.0878398
     - Transfers = 0.0610271 0.0817889 0.0203424 0.0610271 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0486896 0.0540921 0.0510471
     - Transfers = 0.0206045 0.0283116 0.00686817 0.0206045 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0985732 0.113899 0.103215
     - Transfers = 0.041209 0.0566231 0.0137363 0.041209 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0892741 0.609829 0.145719
     - Transfers = 0.0861929 0.138412 0.028731 0.0861929 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0488775 0.19211 0.0757181
     - Transfers = 0.0501744 0.0880804 0.0167248 0.0501744 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.141345 0.288618 0.161579
     - Transfers = 0.064802 0.0912261 0.0216007 0.064802 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.345188 0.487821 0.378449
     - Transfers = 0.142816 0.195035 0.0476054 0.142816 0
     - End
 - Gpu = 2 Multiprio = FALSE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0164873 0.0234007 0.0192406
     - Transfers = 0.0256377 0.0204472 0.00854589 0.0256377 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0485566 0.0526797 0.0502077
     - Transfers = 0.0452985 0.0314573 0.0150995 0.0452985 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0876887 0.139119 0.097765
     - Transfers = 0.108213 0.0817889 0.036071 0.108213 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0479573 0.0543987 0.0500409
     - Transfers = 0.0438829 0.034603 0.0146276 0.0438829 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0728802 0.122635 0.0985161
     - Transfers = 0.107898 0.0912261 0.0359662 0.107898 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.194717 0.22757 0.204611
     - Transfers = 0.159174 0.113246 0.0530579 0.159174 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0980175 0.101546 0.100043
     - Transfers = 0.0871367 0.0849347 0.0290456 0.0871367 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.141357 0.222707 0.165435
     - Transfers = 0.178048 0.154141 0.0593494 0.178048 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.394914 0.435313 0.410331
     - Transfers = 0.252917 0.320864 0.0843055 0.252917 0
     - End
 - Gpu = -1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0628815 0.0648662 0.0642883
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.125229 0.522745 0.186724
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.227759 1.1639 0.453996
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.118763 0.622303 0.199416
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.188932 1.08845 0.390359
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.398171 1.44581 0.800108
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.242471 1.40733 0.524738
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.432297 1.93114 0.859222
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.851666 3.78605 1.58689
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 0 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0245129 0.0344045 0.0288534
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0485562 0.0535246 0.0501475
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0920857 0.110877 0.0985639
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0433661 0.0610538 0.0541432
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0874261 0.113761 0.0971812
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.164712 0.239834 0.189532
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0928634 0.110546 0.0991274
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.158344 0.18603 0.166497
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.223595 0.878548 0.299558
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0356806 0.0553885 0.0453272
     - Transfers = 0.0243794 0.0361759 0.00812646 0.0243794 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0510397 0.0797504 0.0617717
     - Transfers = 0.0471859 0.069206 0.0157286 0.0471859 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.1015 0.190751 0.12285
     - Transfers = 0.127087 0.157286 0.0423625 0.127087 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0516099 0.0848206 0.0731853
     - Transfers = 0.0501744 0.0739246 0.0167248 0.0501744 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0624144 0.276292 0.138569
     - Transfers = 0.177104 0.220201 0.0590348 0.177104 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.164289 0.344754 0.226922
     - Transfers = 0.300732 0.39007 0.100244 0.300732 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.060634 0.160959 0.0908346
     - Transfers = 0.0715653 0.150995 0.0238551 0.0715653 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.135111 0.359549 0.170133
     - Transfers = 0.157916 0.286261 0.0525337 0.157916 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.296952 0.403516 0.326286
     - Transfers = 0.279341 0.358613 0.0931135 0.279341 0
     - End
 - Gpu = 2 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0375558 0.121207 0.0610245
     - Transfers = 0.0511181 0.0330301 0.0170394 0.0511181 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0513806 0.0736595 0.0611828
     - Transfers = 0.0720372 0.0534774 0.0240124 0.0720372 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.102715 0.125053 0.114585
     - Transfers = 0.153512 0.106955 0.0511705 0.153512 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0595548 0.130994 0.0850158
     - Transfers = 0.0778568 0.0566231 0.0259523 0.0778568 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0812285 0.15848 0.105781
     - Transfers = 0.180879 0.128975 0.0602931 0.180879 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.163462 0.469344 0.21949
     - Transfers = 0.340997 0.276824 0.113666 0.340997 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0953834 0.194788 0.142718
     - Transfers = 0.142344 0.113246 0.0474481 0.142344 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.168037 0.305698 0.214183
     - Transfers = 0.246311 0.198181 0.0821035 0.246311 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.30941 0.734473 0.389381
     - Transfers = 0.524078 0.421528 0.174693 0.524078 0
     - End
 - Gpu = -1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0552462 0.0603018 0.0559529
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.107166 0.110987 0.10853
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.198276 0.216169 0.213059
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.110616 0.242374 0.146191
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.205078 0.277327 0.23291
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.395378 2.09344 1.0037
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.179214 0.334753 0.245452
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.491347 3.1149 1.01404
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 1.06374 6.29202 2.94082
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 0 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0239836 0.0343085 0.0278571
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0494228 0.0602283 0.0525873
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0926586 0.105118 0.0996003
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0485986 0.0632961 0.0536327
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.098151 0.106824 0.100282
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.195372 0.211438 0.201885
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0989747 0.114933 0.103781
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.19168 0.214583 0.201271
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.377745 0.412485 0.388593
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0218833 0.0516058 0.0412539
     - Transfers = 0.0254804 0.0471859 0.00849347 0.0254804 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0494131 0.0756252 0.060068
     - Transfers = 0.0500171 0.0975176 0.0166724 0.0500171 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0948881 0.114223 0.099955
     - Transfers = 0.120796 0.132121 0.0402653 0.120796 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0607843 0.102758 0.0775898
     - Transfers = 0.041209 0.0566231 0.0137363 0.041209 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0901551 0.126827 0.104511
     - Transfers = 0.090597 0.116392 0.030199 0.090597 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.175024 0.219181 0.200804
     - Transfers = 0.320235 0.503316 0.106745 0.320235 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.102256 0.15274 0.122893
     - Transfers = 0.088395 0.117965 0.029465 0.088395 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.1948 0.266742 0.216035
     - Transfers = 0.152882 0.198181 0.0508559 0.152882 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.296927 0.398548 0.321989
     - Transfers = 0.269274 0.308281 0.0897581 0.269274 0
     - End
 - Gpu = 2 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0292247 0.055255 0.0433711
     - Transfers = 0.0465568 0.0519045 0.0155189 0.0465568 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0411677 0.0750824 0.0580423
     - Transfers = 0.0742392 0.0471859 0.0247464 0.0742392 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0852786 0.120551 0.10218
     - Transfers = 0.16169 0.144703 0.0538968 0.16169 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.048317 0.0907413 0.065921
     - Transfers = 0.0732955 0.0503316 0.0244318 0.0732955 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0975407 0.157774 0.118151
     - Transfers = 0.167667 0.119538 0.0558891 0.167667 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.146389 0.243675 0.178981
     - Transfers = 0.39762 0.295698 0.13254 0.39762 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0871088 0.172462 0.114101
     - Transfers = 0.129919 0.0912261 0.0432538 0.129919 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.160667 0.292625 0.210316
     - Transfers = 0.261725 0.176161 0.0872415 0.261725 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.221626 0.859399 0.326323
     - Transfers = 0.539807 0.339739 0.179936 0.539807 0
     - End
 - Gpu = -1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0556266 0.0609996 0.0563225
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.108445 0.117115 0.110012
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.206089 0.228544 0.223964
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.111475 0.114081 0.112528
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.209845 0.385726 0.271962
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.433961 1.76293 0.899097
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.177311 0.418801 0.264921
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.34709 0.753854 0.505325
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.862125 4.52282 2.00087
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 0 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0256581 0.0381027 0.031457
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0485436 0.0562144 0.0508248
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0933315 0.102774 0.0980745
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0501886 0.0693221 0.0555695
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0975902 0.123811 0.102665
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.193103 0.201017 0.198204
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0981654 0.115735 0.103337
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.195638 0.20324 0.198331
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.388623 0.409257 0.397784
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.030702 0.0510981 0.0408489
     - Transfers = 0.0190317 0.0267387 0.00634388 0.0190317 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0409409 0.0773492 0.0573581
     - Transfers = 0.0572522 0.0786432 0.0190841 0.0572522 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0941847 0.135813 0.110502
     - Transfers = 0.128975 0.220201 0.0429916 0.128975 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0526247 0.103316 0.0746084
     - Transfers = 0.0371196 0.0566231 0.0123732 0.0371196 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0962973 0.149177 0.114997
     - Transfers = 0.137468 0.210764 0.0458228 0.137468 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.191527 0.293765 0.226693
     - Transfers = 0.256062 0.327156 0.0853541 0.256062 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0844661 0.185225 0.120543
     - Transfers = 0.0835191 0.124256 0.0278397 0.0835191 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.166429 0.211175 0.181931
     - Transfers = 0.183711 0.25795 0.0612368 0.183711 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.366531 0.491248 0.421266
     - Transfers = 0.271162 0.352322 0.0903873 0.271162 0
     - End
 - Gpu = 2 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0211953 0.12607 0.0449253
     - Transfers = 0.0383779 0.034603 0.0127402 0.0383779 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0449034 0.0831183 0.0590897
     - Transfers = 0.0858784 0.0597688 0.0286261 0.0858784 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0822727 0.212616 0.111655
     - Transfers = 0.153512 0.100663 0.0511705 0.153512 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0564097 0.0886026 0.0710144
     - Transfers = 0.0651166 0.0503316 0.0217055 0.0651166 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.109929 0.151081 0.124917
     - Transfers = 0.14722 0.106955 0.0490734 0.14722 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.147185 0.313705 0.180622
     - Transfers = 0.310798 0.226492 0.103599 0.310798 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0880336 0.207891 0.12793
     - Transfers = 0.145175 0.184025 0.0483918 0.145175 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.134241 0.320005 0.214549
     - Transfers = 0.282486 0.173015 0.0941621 0.282486 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.258839 0.866132 0.346875
     - Transfers = 0.553019 0.553648 0.18434 0.553019 0
     - End
 - Gpu = -1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0495681 0.0593027 0.0507595
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0959706 0.104259 0.0970556
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.186486 0.398658 0.243417
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0968279 0.107514 0.0982762
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.188512 0.310042 0.203728
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.381452 1.15312 0.592333
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.259334 0.389291 0.304464
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.485028 1.90001 0.987524
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.805955 4.80072 1.86354
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 0 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0252474 0.0381937 0.0293781
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.048653 0.0553336 0.0513881
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0929766 0.101123 0.0980173
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0498141 0.0621952 0.052927
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0981847 0.106174 0.101002
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.193443 0.209199 0.200053
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.100881 0.117962 0.105624
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.195592 0.206265 0.200786
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.338883 0.390269 0.365647
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0301972 0.0706539 0.0471277
     - Transfers = 0.0250085 0.034603 0.00833618 0.0250085 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0450034 0.0780624 0.0629115
     - Transfers = 0.0478151 0.0817889 0.0159384 0.0478151 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0744342 0.128478 0.0942579
     - Transfers = 0.113875 0.176161 0.0379585 0.113875 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0403939 0.115003 0.0700873
     - Transfers = 0.0369623 0.0566231 0.0123208 0.0369623 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0764796 0.105644 0.0890357
     - Transfers = 0.0871367 0.106955 0.0290456 0.0871367 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.134119 0.180696 0.150954
     - Transfers = 0.18434 0.226492 0.0614466 0.18434 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0982321 0.15505 0.118168
     - Transfers = 0.0668467 0.0880804 0.0222298 0.0668467 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.154875 0.229188 0.182966
     - Transfers = 0.136525 0.176161 0.0455082 0.136525 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.237087 0.537661 0.301707
     - Transfers = 0.266758 0.314573 0.0889192 0.266758 0
     - End
 - Gpu = 2 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0289391 0.0690319 0.0466753
     - Transfers = 0.0333447 0.023593 0.0111149 0.0333447 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0531389 0.0979601 0.0675563
     - Transfers = 0.0802161 0.0597688 0.0267387 0.0802161 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0891643 0.116115 0.10158
     - Transfers = 0.174902 0.138412 0.0583008 0.174902 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0521334 0.0933288 0.0702815
     - Transfers = 0.0877658 0.0566231 0.0292028 0.0877658 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0797715 0.142272 0.100289
     - Transfers = 0.195664 0.132121 0.0651166 0.195664 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.16623 0.272624 0.202585
     - Transfers = 0.28689 0.21391 0.0956301 0.28689 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0763578 0.152365 0.106318
     - Transfers = 0.140929 0.102236 0.0469762 0.140929 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.168421 0.27336 0.199498
     - Transfers = 0.270533 0.232784 0.0901775 0.270533 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.26556 0.832369 0.352064
     - Transfers = 0.553648 0.396362 0.184549 0.553648 0
     - End


==> Results/build-60/results--20241103_163144/output_cholesky.txt <==
[SPECX] There are 2 gpus
[SPECX] - Device id: 0
[SPECX]   Device name: Tesla P100-PCIE-16GB
[SPECX] - Device id: 1
[SPECX]   Device name: Tesla P100-PCIE-16GB
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 1.01728 1.22143 1.09796
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 8.1181 8.938 8.46133
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 68.0555 70.9706 69.5153
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.892192 0.975656 0.938117
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 7.43621 7.71542 7.57685
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 58.9652 60.1638 59.5043
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.853136 0.944795 0.895872
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 6.81845 7.44774 7.20882
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 53.8474 57.1193 55.9437
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0816407 0.147715 0.112003
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 1.14153 1.33894 1.24291
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 10.5754 11.3729 10.9032
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0542487 0.0647397 0.0583891
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.326428 0.419231 0.379041
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 2.14482 2.94751 2.32182
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.120677 0.154922 0.12832
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.463528 0.598078 0.535664
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 2.51624 3.95187 2.83655
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.060297 0.194142 0.0815131
     - Transfers = 0.0728105 0.0486277 0.0352322 0.0728105 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.455149 0.79295 0.60282
     - Transfers = 0.418945 0.210764 0.232679 0.418945 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 3.6186 5.00706 4.01361
     - Transfers = 3.10972 1.00742 2.16864 3.10972 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0651403 0.490067 0.112103
     - Transfers = 0.0689439 0.0524288 0.0327156 0.0689439 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.353317 0.481458 0.403911
     - Transfers = 0.402181 0.245891 0.212179 0.402181 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 2.56701 3.16276 2.70589
     - Transfers = 3.32136 1.05172 2.41057 3.32136 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.118846 0.445766 0.157285
     - Transfers = 0.0593494 0.0503316 0.028731 0.0593494 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.460818 0.554414 0.50377
     - Transfers = 0.380423 0.239075 0.207408 0.380423 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 1.97913 3.42919 2.32119
     - Transfers = 2.82612 1.06955 1.98684 2.82612 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 22 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 9 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 0.0796715 0.399069 0.115316
     - Transfers = 0.160786 0.0500695 0.0778437 0.160786 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 3 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 0.52113 0.974455 0.630271
     - Transfers = 1.07026 0.240124 0.639382 1.07026 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 82 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 53 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 3 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 3 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 58 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 4.20056 6.08302 4.87041
     - Transfers = 7.72989 1.04713 5.79853 7.72989 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 0.0639291 0.603838 0.122874
     - Transfers = 0.159541 0.0534774 0.0782238 0.159541 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 4 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 0.35442 0.444864 0.377674
     - Transfers = 0.970877 0.245891 0.563924 0.970877 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 2.57446 3.1611 2.78876
     - Transfers = 6.79325 1.04753 4.97507 6.79325 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 0.112726 0.131698 0.122582
     - Transfers = 0.104438 0.054526 0.0505414 0.104438 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 5 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 466 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 27 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 0.346093 0.540267 0.411476
     - Transfers = 0.760427 0.241172 0.39741 0.760427 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 2.0075 3.63315 2.61318
     - Transfers = 4.60807 1.04648 2.93224 4.60807 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 1.00515 1.0675 1.02893
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 7.99536 8.78077 8.21589
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 66.4942 70.3907 68.2905
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.879511 0.985238 0.903948
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 6.99785 7.60083 7.12598
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 56.4464 58.3383 57.4708
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.835732 0.857556 0.847328
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 6.72389 7.55741 6.93145
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 53.3233 55.854 54.643
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0679512 0.119126 0.098559
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.437325 2.05354 1.67971
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 19.9508 23.0924 21.597
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.049042 0.0675298 0.0555094
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.289727 0.396291 0.335156
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 2.06186 3.07672 2.32697
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.119555 0.131931 0.125026
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.454153 0.595534 0.568591
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 2.19965 4.29158 2.61434
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.174277 0.213116 0.19216
     - Transfers = 0.0879231 0.0530842 0.057095 0.0879231 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.798256 1.44013 1.12847
     - Transfers = 0.52611 0.244974 0.384447 0.52611 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 5.6759 9.44167 6.68645
     - Transfers = 3.25015 1.03875 2.61544 3.25015 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.101796 0.250817 0.157842
     - Transfers = 0.115606 0.0665846 0.0879231 0.115606 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.527794 0.630598 0.579495
     - Transfers = 0.463418 0.252707 0.326946 0.463418 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 3.17027 3.93198 3.50152
     - Transfers = 3.45175 1.07951 2.90702 3.45175 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0682896 0.111079 0.0898858
     - Transfers = 0.105487 0.0754975 0.0811598 0.105487 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.379989 0.450118 0.426077
     - Transfers = 0.510447 0.281018 0.394684 0.510447 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 2.12398 2.89456 2.37417
     - Transfers = 2.85737 1.09471 2.41969 2.85737 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 0.158286 0.27559 0.199597
     - Transfers = 0.174955 0.0534774 0.105316 0.174955 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 0.810471 1.06131 0.868734
     - Transfers = 1.05809 0.23842 0.727594 1.05809 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 5.19701 7.30573 5.74388
     - Transfers = 6.87323 1.03508 5.4187 6.87322 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 0.154154 0.201009 0.174191
     - Transfers = 0.189268 0.061866 0.117021 0.189268 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 0.520506 0.710086 0.621367
     - Transfers = 0.925159 0.24694 0.613941 0.925159 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 3.02034 3.87169 3.39874
     - Transfers = 6.52807 1.04858 5.15616 6.52807 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 0.073502 0.0966382 0.0841558
     - Transfers = 0.168821 0.0754975 0.113875 0.168821 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 0.400022 0.486087 0.458305
     - Transfers = 0.866753 0.268435 0.571474 0.866753 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 2.18515 2.50462 2.29594
     - Transfers = 4.90608 1.04228 3.66037 4.90608 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 1.01397 1.08582 1.04131
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 8.1073 8.56131 8.28566
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 65.7605 69.8599 66.7762
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.881414 1.0558 0.917255
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 7.28833 7.90113 7.45148
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 56.4841 58.0443 57.1006
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.859331 0.898875 0.877749
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 6.80435 7.20417 7.02319
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 53.2517 56.9766 54.2815
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.0705465 0.191103 0.133141
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 1.37956 1.92199 1.68491
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 18.7485 21.7059 20.3782
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.048449 0.0616015 0.0536686
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.314666 0.407707 0.360609
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 2.05812 2.19727 2.11231
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.119626 0.138398 0.126765
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.57495 0.596907 0.584454
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 2.33902 4.06912 2.97727
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.134353 0.179018 0.154123
     - Transfers = 0.0862847 0.0502006 0.0425329 0.0862847 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.702027 0.903407 0.803943
     - Transfers = 0.508389 0.22859 0.290298 0.508389 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 4.24011 6.43188 4.73626
     - Transfers = 3.12902 1.01214 2.13557 3.12902 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.0976278 0.17862 0.125196
     - Transfers = 0.105801 0.0608174 0.0619708 0.105801 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.434485 0.522601 0.48154
     - Transfers = 0.543058 0.240648 0.324167 0.543058 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 2.6781 3.30126 3.05275
     - Transfers = 3.60485 1.04176 2.60388 3.60485 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.0922221 0.121132 0.102127
     - Transfers = 0.111988 0.0754975 0.0870318 0.111988 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.493154 0.566757 0.522056
     - Transfers = 0.513383 0.270533 0.337641 0.513383 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 2.08813 2.65464 2.31308
     - Transfers = 3.12392 1.06326 2.17894 3.12392 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 0.143591 0.225671 0.188857
     - Transfers = 0.19029 0.0542638 0.0949223 0.19029 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 50 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 0.676117 0.807053 0.741254
     - Transfers = 1.17015 0.237765 0.710882 1.17015 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 2 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 126 is not positive definite, and the factorization could not be completed.
     - Duration = 4.66853 5.82452 5.08967
     - Transfers = 8.03055 1.03245 5.97843 8.03055 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 89 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 0.128451 0.191476 0.155934
     - Transfers = 0.195769 0.0623903 0.108999 0.195769 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
Error in potrf, the leading minor of order 143 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 0.443702 0.53504 0.474814
     - Transfers = 1.10389 0.241172 0.665688 1.10389 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 2.64775 3.00178 2.82516
     - Transfers = 7.05603 1.03075 5.05283 7.05603 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 0.0747579 0.118095 0.0993128
     - Transfers = 0.185388 0.0754975 0.119538 0.185388 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 0.473673 0.508295 0.489734
     - Transfers = 0.873883 0.251658 0.513802 0.873883 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 1.92889 2.6909 2.20975
     - Transfers = 5.10363 1.01712 3.25059 5.10363 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.974092 1.03183 0.99553
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 7.96598 8.4739 8.20503
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 64.6435 68.8572 66.5886
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.868086 1.04213 0.898921
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 7.02336 7.32818 7.12984
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 56.3505 60.4026 57.8226
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.850434 0.900784 0.862309
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 6.74947 7.06158 6.84066
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 53.3327 55.7927 54.3008
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.0569283 0.164029 0.102535
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 1.26984 2.06977 1.76702
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 18.0817 20.1377 18.8472
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.0548449 0.0615689 0.0570185
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.316457 0.330956 0.323873
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 2.10024 2.25988 2.17553
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.117065 0.138835 0.124887
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.399335 0.455147 0.424726
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 2.20687 2.65331 2.41249
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.104942 0.207224 0.147051
     - Transfers = 0.0768999 0.0498074 0.0360579 0.0768999 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.70019 1.01555 0.814355
     - Transfers = 0.451412 0.244318 0.243348 0.451412 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 3.42583 5.64072 4.43023
     - Transfers = 2.61729 1.03494 1.71107 2.61727 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.106734 0.185706 0.133388
     - Transfers = 0.105696 0.0613417 0.0657457 0.105696 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.42729 0.562758 0.490465
     - Transfers = 0.464886 0.258474 0.270375 0.464886 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 2.08332 2.82704 2.48418
     - Transfers = 2.84431 1.03914 2.07251 2.84431 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.0726256 0.115769 0.0954832
     - Transfers = 0.108632 0.0754975 0.0817889 0.108632 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.41769 0.482 0.454739
     - Transfers = 0.542324 0.278921 0.387344 0.542324 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 1.8634 2.12066 2.00741
     - Transfers = 2.67576 1.09262 1.99062 2.67576 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 0.138245 0.240382 0.198492
     - Transfers = 0.164024 0.054526 0.0813433 0.164024 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 60 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 5 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 0.607894 1.05538 0.77593
     - Transfers = 0.892994 0.253755 0.490432 0.892994 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 105 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 4.53809 5.54299 4.83055
     - Transfers = 5.84754 1.01266 4.07686 5.84754 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 0.116646 0.215876 0.143692
     - Transfers = 0.187957 0.0639631 0.104805 0.187957 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 0.411939 0.501492 0.461651
     - Transfers = 0.889612 0.249037 0.505781 0.889612 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 97 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 101 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 2.05697 2.8067 2.39459
     - Transfers = 5.15496 1.0297 3.47865 5.15496 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 0.0744563 0.109969 0.0902424
     - Transfers = 0.183711 0.0754975 0.122683 0.183711 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 0.451294 0.505889 0.483859
     - Transfers = 0.842845 0.260047 0.509189 0.842845 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 2 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 1.73365 2.40913 2.07675
     - Transfers = 4.24967 1.04438 2.65269 4.24967 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.992865 1.02607 1.00578
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 7.8537 8.07458 7.93133
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 64.3376 66.0473 65.2085
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.866226 0.959303 0.88547
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 6.94475 7.19264 7.02306
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 55.8541 57.186 56.2423
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.847127 0.870028 0.858555
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 6.63705 6.90071 6.71596
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 52.9058 55.3053 53.6734
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.0676517 0.174937 0.110389
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.480239 2.08877 1.62597
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 18.2217 21.8149 19.5718
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.0512254 0.0583518 0.0535053
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.373703 0.405968 0.390917
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 2.02456 3.13132 2.389
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.122718 0.135776 0.128414
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.513539 0.59534 0.547961
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 2.18639 2.91797 2.46903
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.120141 0.192324 0.153082
     - Transfers = 0.0781189 0.0503316 0.0413925 0.0781189 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.637491 0.91612 0.793095
     - Transfers = 0.409049 0.241435 0.221014 0.409049 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 3.27039 4.5205 4.04688
     - Transfers = 2.2042 1.02839 1.34189 2.2042 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.103054 0.163535 0.132597
     - Transfers = 0.11073 0.0639631 0.0745013 0.11073 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.347683 0.499475 0.462702
     - Transfers = 0.461164 0.252183 0.296013 0.461164 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 2.27053 2.66606 2.45935
     - Transfers = 2.70559 1.05277 2.02711 2.70559 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.079206 0.121555 0.0937287
     - Transfers = 0.107584 0.0754975 0.0832569 0.107584 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.353761 0.443776 0.395417
     - Transfers = 0.513593 0.266338 0.387763 0.513593 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 1.78584 2.67654 2.15548
     - Transfers = 2.46227 1.07584 1.89331 2.46227 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 0.165104 0.262624 0.199362
     - Transfers = 0.147194 0.0500695 0.0789053 0.147194 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 54 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 0.696025 0.936207 0.820442
     - Transfers = 0.815255 0.231211 0.454151 0.815242 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 3.99561 5.60607 4.41142
     - Transfers = 5.2554 0.999293 3.61646 5.2554 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 38 is not positive definite, and the factorization could not be completed.
     - Duration = 0.131049 0.201149 0.167741
     - Transfers = 0.174221 0.0566231 0.101502 0.174221 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 3 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 0.474608 0.654856 0.577729
     - Transfers = 0.754083 0.226492 0.439773 0.754083 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 172 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 2.17056 2.68455 2.37192
     - Transfers = 4.8354 1.04228 3.36483 4.8354 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 242 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 0.048949 0.114587 0.0909135
     - Transfers = 0.189373 0.0754975 0.124151 0.189373 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 0.380714 0.483043 0.430317
     - Transfers = 0.842216 0.264241 0.5375 0.842216 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 1.49795 1.88269 1.72179
     - Transfers = 4.18843 1.08423 2.81878 4.18843 0


==> Results/build-60/results--20241103_163144/output_gemm.txt <==
[SPECX] There are 2 gpus
[SPECX] - Device id: 0
[SPECX]   Device name: Tesla P100-PCIE-16GB
[SPECX] - Device id: 1
[SPECX]   Device name: Tesla P100-PCIE-16GB
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 5.80491 6.7309 6.01451
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 0.232473 0.556696 0.361802
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 0.287159 0.60116 0.339987
     - Transfers = 0.265132 0.214696 0.111464 0.265132 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 0.35086 0.586795 0.397392
     - Transfers = 0.643629 0.221905 0.282971 0.643629 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 49.047 53.5288 50.5776
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 1.87763 2.40503 2.08163
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 2.17361 2.60979 2.33607
     - Transfers = 1.71758 0.911475 0.847813 1.71758 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 2.56841 3.60755 2.81485
     - Transfers = 4.14675 1.00572 2.22952 4.14675 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 379.625 413.556 385.885
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 15.8534 20.4669 16.7351
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 17.8248 21.4694 18.6735
     - Transfers = 10.97 4.24922 6.82205 10.97 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 20.5546 21.0991 20.8044
     - Transfers = 28.3882 4.37151 19.8536 28.3882 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 5.22366 5.60934 5.37856
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 0.271954 0.297623 0.279916
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 0.315875 0.357859 0.325817
     - Transfers = 0.234933 0.166199 0.094267 0.234933 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 0.353715 0.403649 0.367952
     - Transfers = 0.531628 0.182452 0.217842 0.531628 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 41.9452 46.8192 43.087
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 1.55225 1.75955 1.63021
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 1.68904 1.78007 1.7313
     - Transfers = 2.16342 1.07689 1.17074 2.16342 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 1.77149 1.85204 1.80701
     - Transfers = 4.86073 1.11097 2.80767 4.86073 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 334.898 350.274 339.115
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 11.8981 18.3848 12.8969
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 13.1979 13.6894 13.3822
     - Transfers = 13.8384 4.50259 9.55971 13.8384 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 13.657 14.2553 13.9331
     - Transfers = 34.0151 4.59748 25.4294 34.0151 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 4.82801 5.13353 4.93902
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 0.378661 0.439854 0.416086
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 0.323551 0.37624 0.345967
     - Transfers = 0.258998 0.232784 0.101712 0.258998 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 0.308426 0.35474 0.321967
     - Transfers = 0.50814 0.220201 0.195245 0.50814 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 38.6761 39.2755 38.7631
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 1.78552 3.46844 2.55335
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 1.39892 1.69282 1.54535
     - Transfers = 2.26388 1.15553 1.24047 2.26388 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 1.30838 1.40336 1.35571
     - Transfers = 4.07162 1.11149 2.1047 4.07162 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 321.666 325.438 322.898
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 12.3019 27.1906 15.642
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 13.9068 16.9485 14.5769
     - Transfers = 13.0575 4.67665 8.80196 13.0573 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 11.5883 14.064 12.1258
     - Transfers = 25.5536 4.69972 17.041 25.5536 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 5.83972 6.43732 6.11524
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 0.263245 0.349469 0.311931
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 0.296727 0.368768 0.329447
     - Transfers = 0.306079 0.215613 0.111804 0.306079 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 0.351912 0.420498 0.38835
     - Transfers = 0.689124 0.230031 0.265368 0.689111 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 47.3265 49.8967 47.8591
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 1.89385 2.21246 1.9613
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 2.34441 3.00386 2.61857
     - Transfers = 1.65296 0.985924 0.709414 1.65296 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 2.47935 2.89674 2.63187
     - Transfers = 4.0043 1.07007 1.95618 4.00429 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 381.706 403.306 387.706
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 15.9454 27.1347 18.2322
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 18.7019 28.4594 20.5422
     - Transfers = 10.6917 4.39471 6.43135 10.6917 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 20.3383 25.1966 21.671
     - Transfers = 24.8069 4.41398 16.2314 24.8068 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 5.10424 5.46652 5.1867
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 0.285865 0.488254 0.311583
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 0.290634 0.349611 0.313562
     - Transfers = 0.353685 0.264241 0.134742 0.353685 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 0.272232 0.369812 0.321735
     - Transfers = 0.69421 0.252707 0.256534 0.69421 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 41.0953 42.9523 41.4003
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 1.67727 2.47084 2.02425
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 1.6801 1.92842 1.81405
     - Transfers = 1.92015 1.14714 0.879021 1.92015 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 1.68661 1.78529 1.74245
     - Transfers = 4.20269 1.14085 2.11634 4.20269 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 329.732 349.77 333.083
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 11.7698 17.8385 12.6933
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 11.8597 12.2969 12.059
     - Transfers = 12.2076 4.7102 7.92047 12.2076 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 10.9616 11.2326 11.0927
     - Transfers = 26.0416 4.71912 17.4786 26.0416 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 5.02216 5.24511 5.12136
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 0.247804 0.286897 0.26205
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 0.245412 0.270516 0.256926
     - Transfers = 0.342675 0.291504 0.123942 0.342675 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 0.267037 0.292661 0.275551
     - Transfers = 0.548615 0.247464 0.182452 0.548615 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 40.1522 41.7151 40.5516
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 1.79658 3.60106 2.59535
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 1.39044 1.55615 1.48045
     - Transfers = 2.01473 1.23942 0.993421 2.01473 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 1.49413 1.69894 1.57628
     - Transfers = 3.27995 1.14714 1.34574 3.27995 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 310.819 313.17 311.433
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 13.2558 26.2688 16.1068
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 9.19679 9.82587 9.3989
     - Transfers = 11.7443 5.11495 7.53612 11.7441 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 8.16525 8.66526 8.36972
     - Transfers = 20.5951 4.85491 12.1828 20.5951 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 5.84322 6.30721 5.9901
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 0.240621 0.28893 0.25413
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 0.247749 0.322567 0.273995
     - Transfers = 0.308085 0.313655 0.0554041 0.308085 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 0.257603 0.348903 0.29834
     - Transfers = 0.574279 0.292028 0.0831914 0.574279 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 47.205 49.995 47.617
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 1.94539 2.21797 2.03033
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 1.76007 2.0602 1.90477
     - Transfers = 1.27745 1.28202 0.23551 1.27745 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 1.80927 2.07141 1.91842
     - Transfers = 2.40847 1.2174 0.341534 2.40847 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 380.042 390.881 382.698
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 15.8699 28.3682 18.3009
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 14.5656 22.9634 16.4538
     - Transfers = 5.2706 5.29557 1.0204 5.2706 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 13.7256 16.1928 14.7902
     - Transfers = 9.88856 4.97392 1.42423 9.88856 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 5.12325 5.65261 5.26597
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 0.27623 0.38267 0.29097
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 0.296027 0.349245 0.320538
     - Transfers = 0.275199 0.294126 0.0525861 0.275199 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 0.28817 0.39715 0.333557
     - Transfers = 0.498388 0.278397 0.0827326 0.498388 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 41.0227 42.3389 41.2737
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 1.73044 2.53103 2.1351
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 1.14244 1.35711 1.23906
     - Transfers = 1.41977 1.43078 0.374709 1.41977 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 1.06477 1.21075 1.15622
     - Transfers = 2.54741 1.28346 0.507983 2.54741 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 329.88 338.206 331.818
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 11.7834 18.7217 12.8607
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 5.74583 6.37394 5.96611
     - Transfers = 6.15682 6.12001 1.90065 6.15682 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 4.96905 5.3901 5.17981
     - Transfers = 10.852 5.34354 2.39998 10.852 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 5.03408 5.35934 5.14402
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 0.425514 0.450194 0.438131
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 0.40251 0.438766 0.41796
     - Transfers = 0.217475 0.230687 0.0553648 0.217475 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 0.371729 0.412614 0.395495
     - Transfers = 0.377278 0.220201 0.0853541 0.377278 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 40.2022 40.5265 40.2729
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 2.04795 3.55771 2.81865
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 1.18328 1.51823 1.35475
     - Transfers = 1.44158 1.42606 0.408525 1.44158 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 1.0602 1.23715 1.17193
     - Transfers = 2.53021 1.33379 0.555116 2.53021 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 310.856 313.85 311.59
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 12.9395 26.9848 16.4426
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 4.09249 5.3017 4.53885
     - Transfers = 6.27363 6.17192 1.99942 6.27363 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 3.45898 4.02874 3.70601
     - Transfers = 10.931 5.36032 2.46604 10.931 0


==> Results/build-60/results--20241103_163144/output_particles.txt <==
Best kenel config:
 - Inner block 128 threads 64
 - Outer block 128 threads 64
[SPECX] There are 2 gpus
[SPECX] - Device id: 0
[SPECX]   Device name: Tesla P100-PCIE-16GB
[SPECX] - Device id: 1
[SPECX]   Device name: Tesla P100-PCIE-16GB
NbGpu = -1 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 5.79035 Max = 5.8214 Avg = 5.8048
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 11.8197 Max = 11.8738 Avg = 11.8415
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 23.8913 Max = 23.9867 Avg = 23.9123
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 1024 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 46.3868 Max = 46.5208 Avg = 46.4508
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.220376 Max = 0.23906 Avg = 0.228095
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.41562 Max = 0.431195 Avg = 0.424485
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.773358 Max = 0.941052 Avg = 0.813641
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 1024 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 1.50939 Max = 1.60666 Avg = 1.53994
 - Transfers = 0 0 0 0 0
NbGpu = 1 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.137661 Max = 0.178035 Avg = 0.158015
 - Transfers = 0.0123514 0.00745958 0.0123469 0.0123514 0
NbGpu = 1 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.198575 Max = 0.263609 Avg = 0.227316
 - Transfers = 0.0258893 0.0159393 0.0258838 0.0258893 0
NbGpu = 1 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.332474 Max = 0.38377 Avg = 0.361945
 - Transfers = 0.0536296 0.0330668 0.0536245 0.0536249 0
NbGpu = 1 BlockSize = 1024 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.572516 Max = 0.665984 Avg = 0.623204
 - Transfers = 0.108773 0.0688862 0.10877 0.10877 0
NbGpu = 2 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.113946 Max = 0.154327 Avg = 0.13106
 - Transfers = 0.0174373 0.00514637 0.0174373 0.0174373 0
NbGpu = 2 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.165902 Max = 0.227647 Avg = 0.195987
 - Transfers = 0.038406 0.0108393 0.0384004 0.038406 0
NbGpu = 2 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.28072 Max = 0.342898 Avg = 0.314726
 - Transfers = 0.0782193 0.0230922 0.0782129 0.0782163 0
NbGpu = 2 BlockSize = 1024 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.592846 Max = 0.634712 Avg = 0.607536
 - Transfers = 0.151508 0.0409257 0.151485 0.151508 0
NbGpu = -1 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 5.84442 Max = 5.86914 Avg = 5.85505
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 11.3316 Max = 11.3653 Avg = 11.3562
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 22.8178 Max = 22.9376 Avg = 22.8644
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 45.938 Max = 45.9954 Avg = 45.9662
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.219591 Max = 0.242079 Avg = 0.229048
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.411478 Max = 0.415551 Avg = 0.413178
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.796068 Max = 0.843797 Avg = 0.824737
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 1.52252 Max = 1.54353 Avg = 1.53045
 - Transfers = 0 0 0 0 0
NbGpu = 1 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.139199 Max = 0.162518 Avg = 0.151092
 - Transfers = 0.0133572 0.00812704 0.0133551 0.0133548 0
NbGpu = 1 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.203682 Max = 0.249569 Avg = 0.222548
 - Transfers = 0.0270244 0.0162024 0.0270222 0.0270244 0
NbGpu = 1 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.338778 Max = 0.406621 Avg = 0.379369
 - Transfers = 0.0530415 0.0286623 0.0530356 0.0530415 0
NbGpu = 1 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.627272 Max = 0.7081 Avg = 0.671834
 - Transfers = 0.10613 0.0576847 0.106122 0.10613 0
NbGpu = 2 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.138584 Max = 0.184863 Avg = 0.164282
 - Transfers = 0.0162872 0.00547814 0.0162872 0.0162872 0
NbGpu = 2 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.20007 Max = 0.253372 Avg = 0.226538
 - Transfers = 0.0360835 0.00950381 0.0360817 0.0360835 0
NbGpu = 2 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.34558 Max = 0.403639 Avg = 0.36915
 - Transfers = 0.0707501 0.0188762 0.0707457 0.0707501 0
NbGpu = 2 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.610214 Max = 0.676005 Avg = 0.641532
 - Transfers = 0.146483 0.0347505 0.146468 0.146478 0
NbGpu = -1 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 5.70347 Max = 5.73052 Avg = 5.7119
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 11.2308 Max = 11.2623 Avg = 11.2436
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 22.736 Max = 22.784 Avg = 22.7567
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 46.0676 Max = 46.136 Avg = 46.0948
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.240921 Max = 0.274447 Avg = 0.262145
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.413775 Max = 0.432892 Avg = 0.422086
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.759909 Max = 0.795278 Avg = 0.772569
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 1.50892 Max = 1.53361 Avg = 1.52088
 - Transfers = 0 0 0 0 0
NbGpu = 1 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.124671 Max = 0.152245 Avg = 0.139368
 - Transfers = 0.0109717 0.0080583 0.010969 0.0109717 0
NbGpu = 1 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.189287 Max = 0.269386 Avg = 0.229454
 - Transfers = 0.0231666 0.0166861 0.0231666 0.0231636 0
NbGpu = 1 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.307059 Max = 0.363113 Avg = 0.333003
 - Transfers = 0.0469886 0.0332374 0.0469886 0.0469886 0
NbGpu = 1 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.557961 Max = 0.610087 Avg = 0.592211
 - Transfers = 0.0959226 0.0689622 0.0959197 0.09592 0
NbGpu = 2 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.126465 Max = 0.160595 Avg = 0.142594
 - Transfers = 0.017531 0.00708326 0.0175289 0.017531 0
NbGpu = 2 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.171191 Max = 0.225876 Avg = 0.202362
 - Transfers = 0.0334425 0.01173 0.0334337 0.0334425 0
NbGpu = 2 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.279072 Max = 0.356166 Avg = 0.312937
 - Transfers = 0.0663522 0.0209212 0.0663466 0.0663522 0
NbGpu = 2 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.530371 Max = 0.614698 Avg = 0.582755
 - Transfers = 0.13495 0.0429104 0.134945 0.13495 0
NbGpu = -1 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 5.68367 Max = 5.70285 Avg = 5.6886
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 12.0532 Max = 12.0878 Avg = 12.0664
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 23.0391 Max = 23.0882 Avg = 23.0601
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 47.5155 Max = 47.602 Avg = 47.5453
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.274517 Max = 0.288171 Avg = 0.27886
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.418667 Max = 0.442015 Avg = 0.427536
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.778564 Max = 0.788027 Avg = 0.783037
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 1.52797 Max = 1.53191 Avg = 1.53011
 - Transfers = 0 0 0 0 0
NbGpu = 1 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.146277 Max = 0.163075 Avg = 0.153219
 - Transfers = 0.01087 0.00798163 0.0108586 0.01087 0
NbGpu = 1 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.192574 Max = 0.244062 Avg = 0.216578
 - Transfers = 0.0218393 0.0177401 0.0218393 0.0218393 0
NbGpu = 1 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.34204 Max = 0.401235 Avg = 0.360401
 - Transfers = 0.042569 0.0360244 0.0425635 0.042569 0
NbGpu = 1 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.625828 Max = 0.708114 Avg = 0.666585
 - Transfers = 0.0877125 0.0713723 0.0877125 0.0877125 0
NbGpu = 2 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.110579 Max = 0.183445 Avg = 0.145863
 - Transfers = 0.016364 0.00645011 0.016364 0.016364 0
NbGpu = 2 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.185814 Max = 0.243312 Avg = 0.20425
 - Transfers = 0.0291307 0.0124141 0.0291275 0.0291307 0
NbGpu = 2 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.304258 Max = 0.333969 Avg = 0.316883
 - Transfers = 0.0605439 0.023097 0.0605298 0.0605439 0
NbGpu = 2 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.523175 Max = 0.602753 Avg = 0.567762
 - Transfers = 0.121229 0.0454586 0.121217 0.121226 0
NbGpu = -1 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 6.17881 Max = 6.20133 Avg = 6.18561
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 11.5276 Max = 11.5534 Avg = 11.5381
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 22.4211 Max = 22.4544 Avg = 22.4379
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 45.8303 Max = 45.8889 Avg = 45.8519
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.244541 Max = 0.267745 Avg = 0.251794
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.407325 Max = 0.433158 Avg = 0.425985
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.774993 Max = 0.780903 Avg = 0.77872
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 1.50654 Max = 1.53329 Avg = 1.5132
 - Transfers = 0 0 0 0 0
NbGpu = 1 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.136469 Max = 0.162044 Avg = 0.148098
 - Transfers = 0.0108294 0.00859002 0.0108294 0.0108294 0
NbGpu = 1 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.19905 Max = 0.271221 Avg = 0.230663
 - Transfers = 0.0207479 0.0170922 0.0207409 0.0207479 0
NbGpu = 1 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.354326 Max = 0.393408 Avg = 0.377546
 - Transfers = 0.0410726 0.0319212 0.0410678 0.0410726 0
NbGpu = 1 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.643896 Max = 0.698938 Avg = 0.665668
 - Transfers = 0.0802104 0.0597465 0.0802104 0.0802104 0
NbGpu = 2 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.160512 Max = 0.183789 Avg = 0.169055
 - Transfers = 0.0148159 0.00599949 0.0148159 0.0148159 0
NbGpu = 2 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.208165 Max = 0.244437 Avg = 0.225587
 - Transfers = 0.0293481 0.0127267 0.0293455 0.0293481 0
NbGpu = 2 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.284853 Max = 0.354403 Avg = 0.322907
 - Transfers = 0.0553094 0.0210774 0.0553077 0.0553094 0
NbGpu = 2 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.550221 Max = 0.61518 Avg = 0.592143
 - Transfers = 0.115797 0.0396097 0.11579 0.115795 0


==> Results/build-60/results--20241103_163144/particle-simu.csv <==
NbCpu,NbGpu,BlockSize,Multiprio,Multiprio,PrioPair,MinDuration,MaxDuration,AvgDuration,TotalTransfer,MaxTransfer,DeviceToHostTransfer,HostToDeviceTransfer,DeviceToDeviceTransfer
1,0,128,FALSE,FALSE,FALSE,5.79035,5.8214,5.8048,0,0,0,0,0
1,0,256,FALSE,FALSE,FALSE,11.8197,11.8738,11.8415,0,0,0,0,0
1,0,512,FALSE,FALSE,FALSE,23.8913,23.9867,23.9123,0,0,0,0,0
1,0,1024,FALSE,FALSE,FALSE,46.3868,46.5208,46.4508,0,0,0,0,0
32,0,128,FALSE,FALSE,FALSE,0.220376,0.23906,0.228095,0,0,0,0,0
32,0,256,FALSE,FALSE,FALSE,0.41562,0.431195,0.424485,0,0,0,0,0
32,0,512,FALSE,FALSE,FALSE,0.773358,0.941052,0.813641,0,0,0,0,0
32,0,1024,FALSE,FALSE,FALSE,1.50939,1.60666,1.53994,0,0,0,0,0
32,1,128,FALSE,FALSE,FALSE,0.137661,0.178035,0.158015,0.0123514,0.00745958,0.0123469,0.0123514,0
32,1,256,FALSE,FALSE,FALSE,0.198575,0.263609,0.227316,0.0258893,0.0159393,0.0258838,0.0258893,0
32,1,512,FALSE,FALSE,FALSE,0.332474,0.38377,0.361945,0.0536296,0.0330668,0.0536245,0.0536249,0
32,1,1024,FALSE,FALSE,FALSE,0.572516,0.665984,0.623204,0.108773,0.0688862,0.10877,0.10877,0
32,2,128,FALSE,FALSE,FALSE,0.113946,0.154327,0.13106,0.0174373,0.00514637,0.0174373,0.0174373,0
32,2,256,FALSE,FALSE,FALSE,0.165902,0.227647,0.195987,0.038406,0.0108393,0.0384004,0.038406,0
32,2,512,FALSE,FALSE,FALSE,0.28072,0.342898,0.314726,0.0782193,0.0230922,0.0782129,0.0782163,0
32,2,1024,FALSE,FALSE,FALSE,0.592846,0.634712,0.607536,0.151508,0.0409257,0.151485,0.151508,0
1,0,128,TRUE,FALSE,FALSE,5.84442,5.86914,5.85505,0,0,0,0,0
1,0,256,TRUE,FALSE,FALSE,11.3316,11.3653,11.3562,0,0,0,0,0
1,0,512,TRUE,FALSE,FALSE,22.8178,22.9376,22.8644,0,0,0,0,0
1,0,1024,TRUE,FALSE,FALSE,45.938,45.9954,45.9662,0,0,0,0,0
32,0,128,TRUE,FALSE,FALSE,0.219591,0.242079,0.229048,0,0,0,0,0
32,0,256,TRUE,FALSE,FALSE,0.411478,0.415551,0.413178,0,0,0,0,0
32,0,512,TRUE,FALSE,FALSE,0.796068,0.843797,0.824737,0,0,0,0,0
32,0,1024,TRUE,FALSE,FALSE,1.52252,1.54353,1.53045,0,0,0,0,0
32,1,128,TRUE,FALSE,FALSE,0.139199,0.162518,0.151092,0.0133572,0.00812704,0.0133551,0.0133548,0
32,1,256,TRUE,FALSE,FALSE,0.203682,0.249569,0.222548,0.0270244,0.0162024,0.0270222,0.0270244,0
32,1,512,TRUE,FALSE,FALSE,0.338778,0.406621,0.379369,0.0530415,0.0286623,0.0530356,0.0530415,0
32,1,1024,TRUE,FALSE,FALSE,0.627272,0.7081,0.671834,0.10613,0.0576847,0.106122,0.10613,0
32,2,128,TRUE,FALSE,FALSE,0.138584,0.184863,0.164282,0.0162872,0.00547814,0.0162872,0.0162872,0
32,2,256,TRUE,FALSE,FALSE,0.20007,0.253372,0.226538,0.0360835,0.00950381,0.0360817,0.0360835,0
32,2,512,TRUE,FALSE,FALSE,0.34558,0.403639,0.36915,0.0707501,0.0188762,0.0707457,0.0707501,0
32,2,1024,TRUE,FALSE,FALSE,0.610214,0.676005,0.641532,0.146483,0.0347505,0.146468,0.146478,0
1,0,128,TRUE,TRUE,FALSE,5.70347,5.73052,5.7119,0,0,0,0,0
1,0,256,TRUE,TRUE,FALSE,11.2308,11.2623,11.2436,0,0,0,0,0
1,0,512,TRUE,TRUE,FALSE,22.736,22.784,22.7567,0,0,0,0,0
1,0,1024,TRUE,TRUE,FALSE,46.0676,46.136,46.0948,0,0,0,0,0
32,0,128,TRUE,TRUE,FALSE,0.240921,0.274447,0.262145,0,0,0,0,0
32,0,256,TRUE,TRUE,FALSE,0.413775,0.432892,0.422086,0,0,0,0,0
32,0,512,TRUE,TRUE,FALSE,0.759909,0.795278,0.772569,0,0,0,0,0
32,0,1024,TRUE,TRUE,FALSE,1.50892,1.53361,1.52088,0,0,0,0,0
32,1,128,TRUE,TRUE,FALSE,0.124671,0.152245,0.139368,0.0109717,0.0080583,0.010969,0.0109717,0
32,1,256,TRUE,TRUE,FALSE,0.189287,0.269386,0.229454,0.0231666,0.0166861,0.0231666,0.0231636,0
32,1,512,TRUE,TRUE,FALSE,0.307059,0.363113,0.333003,0.0469886,0.0332374,0.0469886,0.0469886,0
32,1,1024,TRUE,TRUE,FALSE,0.557961,0.610087,0.592211,0.0959226,0.0689622,0.0959197,0.09592,0
32,2,128,TRUE,TRUE,FALSE,0.126465,0.160595,0.142594,0.017531,0.00708326,0.0175289,0.017531,0
32,2,256,TRUE,TRUE,FALSE,0.171191,0.225876,0.202362,0.0334425,0.01173,0.0334337,0.0334425,0
32,2,512,TRUE,TRUE,FALSE,0.279072,0.356166,0.312937,0.0663522,0.0209212,0.0663466,0.0663522,0
32,2,1024,TRUE,TRUE,FALSE,0.530371,0.614698,0.582755,0.13495,0.0429104,0.134945,0.13495,0
1,0,128,TRUE,TRUE,TRUE,5.68367,5.70285,5.6886,0,0,0,0,0
1,0,256,TRUE,TRUE,TRUE,12.0532,12.0878,12.0664,0,0,0,0,0
1,0,512,TRUE,TRUE,TRUE,23.0391,23.0882,23.0601,0,0,0,0,0
1,0,1024,TRUE,TRUE,TRUE,47.5155,47.602,47.5453,0,0,0,0,0
32,0,128,TRUE,TRUE,TRUE,0.274517,0.288171,0.27886,0,0,0,0,0
32,0,256,TRUE,TRUE,TRUE,0.418667,0.442015,0.427536,0,0,0,0,0
32,0,512,TRUE,TRUE,TRUE,0.778564,0.788027,0.783037,0,0,0,0,0
32,0,1024,TRUE,TRUE,TRUE,1.52797,1.53191,1.53011,0,0,0,0,0
32,1,128,TRUE,TRUE,TRUE,0.146277,0.163075,0.153219,0.01087,0.00798163,0.0108586,0.01087,0
32,1,256,TRUE,TRUE,TRUE,0.192574,0.244062,0.216578,0.0218393,0.0177401,0.0218393,0.0218393,0
32,1,512,TRUE,TRUE,TRUE,0.34204,0.401235,0.360401,0.042569,0.0360244,0.0425635,0.042569,0
32,1,1024,TRUE,TRUE,TRUE,0.625828,0.708114,0.666585,0.0877125,0.0713723,0.0877125,0.0877125,0
32,2,128,TRUE,TRUE,TRUE,0.110579,0.183445,0.145863,0.016364,0.00645011,0.016364,0.016364,0
32,2,256,TRUE,TRUE,TRUE,0.185814,0.243312,0.20425,0.0291307,0.0124141,0.0291275,0.0291307,0
32,2,512,TRUE,TRUE,TRUE,0.304258,0.333969,0.316883,0.0605439,0.023097,0.0605298,0.0605439,0
32,2,1024,TRUE,TRUE,TRUE,0.523175,0.602753,0.567762,0.121229,0.0454586,0.121217,0.121226,0
1,0,128,TRUE,FALSE,TRUE,6.17881,6.20133,6.18561,0,0,0,0,0
1,0,256,TRUE,FALSE,TRUE,11.5276,11.5534,11.5381,0,0,0,0,0
1,0,512,TRUE,FALSE,TRUE,22.4211,22.4544,22.4379,0,0,0,0,0
1,0,1024,TRUE,FALSE,TRUE,45.8303,45.8889,45.8519,0,0,0,0,0
32,0,128,TRUE,FALSE,TRUE,0.244541,0.267745,0.251794,0,0,0,0,0
32,0,256,TRUE,FALSE,TRUE,0.407325,0.433158,0.425985,0,0,0,0,0
32,0,512,TRUE,FALSE,TRUE,0.774993,0.780903,0.77872,0,0,0,0,0
32,0,1024,TRUE,FALSE,TRUE,1.50654,1.53329,1.5132,0,0,0,0,0
32,1,128,TRUE,FALSE,TRUE,0.136469,0.162044,0.148098,0.0108294,0.00859002,0.0108294,0.0108294,0
32,1,256,TRUE,FALSE,TRUE,0.19905,0.271221,0.230663,0.0207479,0.0170922,0.0207409,0.0207479,0
32,1,512,TRUE,FALSE,TRUE,0.354326,0.393408,0.377546,0.0410726,0.0319212,0.0410678,0.0410726,0
32,1,1024,TRUE,FALSE,TRUE,0.643896,0.698938,0.665668,0.0802104,0.0597465,0.0802104,0.0802104,0
32,2,128,TRUE,FALSE,TRUE,0.160512,0.183789,0.169055,0.0148159,0.00599949,0.0148159,0.0148159,0
32,2,256,TRUE,FALSE,TRUE,0.208165,0.244437,0.225587,0.0293481,0.0127267,0.0293455,0.0293481,0
32,2,512,TRUE,FALSE,TRUE,0.284853,0.354403,0.322907,0.0553094,0.0210774,0.0553077,0.0553094,0
32,2,1024,TRUE,FALSE,TRUE,0.550221,0.61518,0.592143,0.115797,0.0396097,0.11579,0.115795,0


==> Results/build-70/results--20241103_151359/axpy.csv <==
NbCpus,NbGpu,NbBlocks,BlockSize,Multiprio,PrioPair,FavorLocality,MinDuration,MaxDuration,AvgDuration,TotalTransfer,MaxTransfer,DeviceToHostTransfer,HostToDeviceTransfer,DeviceToDeviceTransfer
1,0,256,131072,FALSE,FALSE,FALSE,0.0655919,0.0713959,0.0666113,0,0,0,0,0
1,0,256,262144,FALSE,FALSE,FALSE,0.100708,0.493123,0.207229,0,0,0,0,0
1,0,256,524288,FALSE,FALSE,FALSE,0.256436,1.5582,0.513796,0,0,0,0,0
1,0,512,131072,FALSE,FALSE,FALSE,0.134267,0.581732,0.193161,0,0,0,0,0
1,0,512,262144,FALSE,FALSE,FALSE,0.225691,1.47455,0.466613,0,0,0,0,0
1,0,512,524288,FALSE,FALSE,FALSE,0.509991,3.16242,1.19369,0,0,0,0,0
1,0,1024,131072,FALSE,FALSE,FALSE,0.268979,0.272027,0.270945,0,0,0,0,0
1,0,1024,262144,FALSE,FALSE,FALSE,0.519507,2.8137,1.10733,0,0,0,0,0
1,0,1024,524288,FALSE,FALSE,FALSE,1.0448,5.7954,2.06433,0,0,0,0,0
40,0,256,131072,FALSE,FALSE,FALSE,0.0119937,0.018422,0.0133113,0,0,0,0,0
40,0,256,262144,FALSE,FALSE,FALSE,0.0231196,0.0253416,0.0243317,0,0,0,0,0
40,0,256,524288,FALSE,FALSE,FALSE,0.0448897,0.0489223,0.047326,0,0,0,0,0
40,0,512,131072,FALSE,FALSE,FALSE,0.0254755,0.0278472,0.0261961,0,0,0,0,0
40,0,512,262144,FALSE,FALSE,FALSE,0.046583,0.0732859,0.0502385,0,0,0,0,0
40,0,512,524288,FALSE,FALSE,FALSE,0.0915079,0.107816,0.0984935,0,0,0,0,0
40,0,1024,131072,FALSE,FALSE,FALSE,0.0463752,0.0530666,0.049379,0,0,0,0,0
40,0,1024,262144,FALSE,FALSE,FALSE,0.0955653,0.101631,0.0991021,0,0,0,0,0
40,0,1024,524288,FALSE,FALSE,FALSE,0.185256,0.199849,0.192563,0,0,0,0,0
40,1,256,131072,FALSE,FALSE,FALSE,0.0149896,0.0315457,0.0190166,0.0195035,0.0298844,0.00650117,0.0195035,0
40,1,256,262144,FALSE,FALSE,FALSE,0.0239062,0.0293487,0.0267557,0.0198181,0.0251658,0.00660603,0.0198181,0
40,1,256,524288,FALSE,FALSE,FALSE,0.0480797,0.0540721,0.0519544,0.0396362,0.0440402,0.0132121,0.0396362,0
40,1,512,131072,FALSE,FALSE,FALSE,0.0264997,0.0323644,0.0298802,0.0369623,0.0503316,0.0123208,0.0369623,0
40,1,512,262144,FALSE,FALSE,FALSE,0.0480762,0.0716737,0.0542031,0.0330301,0.0471859,0.01101,0.0330301,0
40,1,512,524288,FALSE,FALSE,FALSE,0.0929459,0.119588,0.102408,0.069206,0.0754975,0.0230687,0.069206,0
40,1,1024,131072,FALSE,FALSE,FALSE,0.0517712,0.0806785,0.0586747,0.0819462,0.092799,0.0273154,0.0819462,0
40,1,1024,262144,FALSE,FALSE,FALSE,0.100553,0.118336,0.104758,0.0607126,0.069206,0.0202375,0.0607126,0
40,1,1024,524288,FALSE,FALSE,FALSE,0.141289,0.1808,0.14803,0.11765,0.144703,0.0392167,0.11765,0
40,2,256,131072,FALSE,FALSE,FALSE,0.0133256,0.016603,0.0149631,0.0254804,0.0188744,0.00849347,0.0254804,0
40,2,256,262144,FALSE,FALSE,FALSE,0.0253541,0.0344026,0.0292208,0.0415236,0.0283116,0.0138412,0.0415236,0
40,2,256,524288,FALSE,FALSE,FALSE,0.0423422,0.048314,0.0462798,0.0761266,0.0503316,0.0253755,0.0761266,0
40,2,512,131072,FALSE,FALSE,FALSE,0.028433,0.0357422,0.031232,0.068105,0.0471859,0.0227017,0.068105,0
40,2,512,262144,FALSE,FALSE,FALSE,0.0495102,0.0729797,0.0608372,0.0739246,0.0597688,0.0246415,0.0739246,0
40,2,512,524288,FALSE,FALSE,FALSE,0.0752804,0.119787,0.0829232,0.128975,0.0754975,0.0429916,0.128975,0
40,2,1024,131072,FALSE,FALSE,FALSE,0.0459127,0.0555905,0.0504018,0.12174,0.0880804,0.0405799,0.12174,0
40,2,1024,262144,FALSE,FALSE,FALSE,0.102788,0.113798,0.1059,0.122998,0.0849347,0.0409993,0.122998,0
40,2,1024,524288,FALSE,FALSE,FALSE,0.149552,0.240652,0.178806,0.210764,0.182452,0.0702546,0.210764,0
1,0,256,131072,TRUE,FALSE,FALSE,0.0568255,0.062556,0.0578702,0,0,0,0,0
1,0,256,262144,TRUE,FALSE,FALSE,0.1071,0.113993,0.108096,0,0,0,0,0
1,0,256,524288,TRUE,FALSE,FALSE,0.209249,0.426839,0.279298,0,0,0,0,0
1,0,512,131072,TRUE,FALSE,FALSE,0.112411,0.473703,0.169334,0,0,0,0,0
1,0,512,262144,TRUE,FALSE,FALSE,0.233684,0.369109,0.293234,0,0,0,0,0
1,0,512,524288,TRUE,FALSE,FALSE,0.465295,2.68895,1.07048,0,0,0,0,0
1,0,1024,131072,TRUE,FALSE,FALSE,0.256772,0.403102,0.298039,0,0,0,0,0
1,0,1024,262144,TRUE,FALSE,FALSE,0.502463,2.75549,1.11192,0,0,0,0,0
1,0,1024,524288,TRUE,FALSE,FALSE,0.985454,5.38384,2.22048,0,0,0,0,0
40,0,256,131072,TRUE,FALSE,FALSE,0.0139744,0.0272336,0.019826,0,0,0,0,0
40,0,256,262144,TRUE,FALSE,FALSE,0.0236558,0.0355626,0.0285344,0,0,0,0,0
40,0,256,524288,TRUE,FALSE,FALSE,0.0445899,0.051719,0.0481878,0,0,0,0,0
40,0,512,131072,TRUE,FALSE,FALSE,0.0282242,0.0519332,0.0344061,0,0,0,0,0
40,0,512,262144,TRUE,FALSE,FALSE,0.045396,0.0561339,0.0496966,0,0,0,0,0
40,0,512,524288,TRUE,FALSE,FALSE,0.0907364,0.102954,0.0970477,0,0,0,0,0
40,0,1024,131072,TRUE,FALSE,FALSE,0.0573614,0.0755468,0.066357,0,0,0,0,0
40,0,1024,262144,TRUE,FALSE,FALSE,0.0914982,0.104841,0.0990953,0,0,0,0,0
40,0,1024,524288,TRUE,FALSE,FALSE,0.131752,0.145246,0.13659,0,0,0,0,0
40,1,256,131072,TRUE,FALSE,FALSE,0.0204521,0.0420967,0.0308022,0.0160432,0.023593,0.00534774,0.0160432,0
40,1,256,262144,TRUE,FALSE,FALSE,0.0364129,0.0557057,0.0453104,0.0349176,0.0471859,0.0116392,0.0349176,0
40,1,256,524288,TRUE,FALSE,FALSE,0.0556441,0.0889257,0.0699929,0.0817889,0.138412,0.027263,0.0817889,0
40,1,512,131072,TRUE,FALSE,FALSE,0.0331281,0.0929119,0.047894,0.024694,0.0314573,0.00823132,0.024694,0
40,1,512,262144,TRUE,FALSE,FALSE,0.060782,0.0872015,0.0740095,0.0575668,0.0660603,0.0191889,0.0575668,0
40,1,512,524288,TRUE,FALSE,FALSE,0.109531,0.213982,0.140588,0.162949,0.232784,0.0543162,0.162949,0
40,1,1024,131072,TRUE,FALSE,FALSE,0.0585388,0.167233,0.108596,0.070307,0.0975176,0.0234357,0.070307,0
40,1,1024,262144,TRUE,FALSE,FALSE,0.104958,0.192025,0.128274,0.0934281,0.113246,0.0311427,0.0934281,0
40,1,1024,524288,TRUE,FALSE,FALSE,0.213277,0.358841,0.253172,0.173644,0.220201,0.0578814,0.173644,0
40,2,256,131072,TRUE,FALSE,FALSE,0.0281025,0.061907,0.0448446,0.090597,0.121111,0.030199,0.090597,0
40,2,256,262144,TRUE,FALSE,FALSE,0.0347228,0.0608611,0.0467651,0.0663749,0.0408945,0.022125,0.0663749,0
40,2,256,524288,TRUE,FALSE,FALSE,0.060353,0.101143,0.0770195,0.119538,0.0754975,0.0398459,0.119538,0
40,2,512,131072,TRUE,FALSE,FALSE,0.042094,0.117294,0.0760408,0.101764,0.283116,0.0339214,0.101764,0
40,2,512,262144,TRUE,FALSE,FALSE,0.0582709,0.127473,0.0887793,0.143131,0.21391,0.0477102,0.143131,0
40,2,512,524288,TRUE,FALSE,FALSE,0.107706,0.128711,0.11839,0.200068,0.113246,0.0666894,0.200068,0
40,2,1024,131072,TRUE,FALSE,FALSE,0.114904,0.209822,0.177022,0.321808,0.396362,0.107269,0.321808,0
40,2,1024,262144,TRUE,FALSE,FALSE,0.116154,0.168243,0.132994,0.186227,0.1101,0.0620757,0.186227,0
40,2,1024,524288,TRUE,FALSE,FALSE,0.165765,0.240694,0.199545,0.3605,0.220201,0.120167,0.3605,0
1,0,256,131072,TRUE,TRUE,FALSE,0.0542208,0.0618412,0.055525,0,0,0,0,0
1,0,256,262144,TRUE,TRUE,FALSE,0.113293,0.453935,0.186493,0,0,0,0,0
1,0,256,524288,TRUE,TRUE,FALSE,0.223202,1.05293,0.454633,0,0,0,0,0
1,0,512,131072,TRUE,TRUE,FALSE,0.0967234,0.128956,0.116911,0,0,0,0,0
1,0,512,262144,TRUE,TRUE,FALSE,0.220867,0.610095,0.332103,0,0,0,0,0
1,0,512,524288,TRUE,TRUE,FALSE,0.475893,2.00201,1.01885,0,0,0,0,0
1,0,1024,131072,TRUE,TRUE,FALSE,0.241646,0.973382,0.480306,0,0,0,0,0
1,0,1024,262144,TRUE,TRUE,FALSE,0.432196,2.2093,0.767801,0,0,0,0,0
1,0,1024,524288,TRUE,TRUE,FALSE,1.08258,5.02004,2.23788,0,0,0,0,0
40,0,256,131072,TRUE,TRUE,FALSE,0.0129223,0.0289422,0.0176711,0,0,0,0,0
40,0,256,262144,TRUE,TRUE,FALSE,0.0182781,0.0362422,0.0263713,0,0,0,0,0
40,0,256,524288,TRUE,TRUE,FALSE,0.0392738,0.0602394,0.04427,0,0,0,0,0
40,0,512,131072,TRUE,TRUE,FALSE,0.0238614,0.0447026,0.0295142,0,0,0,0,0
40,0,512,262144,TRUE,TRUE,FALSE,0.0402818,0.0584997,0.046794,0,0,0,0,0
40,0,512,524288,TRUE,TRUE,FALSE,0.0843599,0.108677,0.0916207,0,0,0,0,0
40,0,1024,131072,TRUE,TRUE,FALSE,0.0489975,0.0842596,0.0618751,0,0,0,0,0
40,0,1024,262144,TRUE,TRUE,FALSE,0.0879206,0.10039,0.092557,0,0,0,0,0
40,0,1024,524288,TRUE,TRUE,FALSE,0.185032,0.211639,0.197057,0,0,0,0,0
40,1,256,131072,TRUE,TRUE,FALSE,0.0211458,0.0573278,0.0317641,0.0237502,0.0361759,0.00791675,0.0237502,0
40,1,256,262144,TRUE,TRUE,FALSE,0.0309429,0.0560917,0.0415375,0.0292553,0.0314573,0.00975176,0.0292553,0
40,1,256,524288,TRUE,TRUE,FALSE,0.0606615,0.098082,0.0749708,0.0742392,0.0943718,0.0247464,0.0742392,0
40,1,512,131072,TRUE,TRUE,FALSE,0.0354644,0.0664321,0.0542043,0.0558367,0.0676332,0.0186122,0.0558367,0
40,1,512,262144,TRUE,TRUE,FALSE,0.0571228,0.100328,0.069606,0.0534774,0.0660603,0.0178258,0.0534774,0
40,1,512,524288,TRUE,TRUE,FALSE,0.101524,0.300058,0.169998,0.177419,0.251658,0.0591397,0.177419,0
40,1,1024,131072,TRUE,TRUE,FALSE,0.055722,0.114863,0.080898,0.058196,0.0865075,0.0193987,0.058196,0
40,1,1024,262144,TRUE,TRUE,FALSE,0.10546,0.171017,0.140559,0.0893387,0.113246,0.0297796,0.0893387,0
40,1,1024,524288,TRUE,TRUE,FALSE,0.205813,0.238505,0.224937,0.196923,0.251658,0.0656409,0.196923,0
40,2,256,131072,TRUE,TRUE,FALSE,0.0254331,0.0803442,0.0440255,0.0391643,0.034603,0.0130548,0.0391643,0
40,2,256,262144,TRUE,TRUE,FALSE,0.0289687,0.0646111,0.048294,0.0575668,0.0408945,0.0191889,0.0575668,0
40,2,256,524288,TRUE,TRUE,FALSE,0.0557418,0.0884424,0.0665602,0.118909,0.0754975,0.0396362,0.118909,0
40,2,512,131072,TRUE,TRUE,FALSE,0.0413619,0.0806925,0.0560924,0.0677904,0.0440402,0.0225968,0.0677904,0
40,2,512,262144,TRUE,TRUE,FALSE,0.0585532,0.0899541,0.0765524,0.100349,0.0660603,0.0334496,0.100349,0
40,2,512,524288,TRUE,TRUE,FALSE,0.109844,0.260653,0.148469,0.284374,0.21391,0.0947913,0.284374,0
40,2,1024,131072,TRUE,TRUE,FALSE,0.082671,0.188992,0.134562,0.138097,0.0943718,0.0460325,0.138097,0
40,2,1024,262144,TRUE,TRUE,FALSE,0.102092,0.288686,0.151885,0.177419,0.125829,0.0591397,0.177419,0
40,2,1024,524288,TRUE,TRUE,FALSE,0.205691,0.383122,0.282357,0.40517,0.358613,0.135057,0.40517,0
1,0,256,131072,TRUE,TRUE,TRUE,0.0532103,0.0608697,0.0542582,0,0,0,0,0
1,0,256,262144,TRUE,TRUE,TRUE,0.110806,0.445806,0.169383,0,0,0,0,0
1,0,256,524288,TRUE,TRUE,TRUE,0.223216,0.983458,0.468286,0,0,0,0,0
1,0,512,131072,TRUE,TRUE,TRUE,0.107621,0.189543,0.119615,0,0,0,0,0
1,0,512,262144,TRUE,TRUE,TRUE,0.22768,1.09157,0.430904,0,0,0,0,0
1,0,512,524288,TRUE,TRUE,TRUE,0.465275,1.52145,0.861963,0,0,0,0,0
1,0,1024,131072,TRUE,TRUE,TRUE,0.252822,1.53084,0.572456,0,0,0,0,0
1,0,1024,262144,TRUE,TRUE,TRUE,0.488936,3.14598,1.10128,0,0,0,0,0
1,0,1024,524288,TRUE,TRUE,TRUE,1.00939,6.03804,2.28562,0,0,0,0,0
40,0,256,131072,TRUE,TRUE,TRUE,0.0136801,0.0261475,0.0164593,0,0,0,0,0
40,0,256,262144,TRUE,TRUE,TRUE,0.0168485,0.0259081,0.0216265,0,0,0,0,0
40,0,256,524288,TRUE,TRUE,TRUE,0.045105,0.0591426,0.0505948,0,0,0,0,0
40,0,512,131072,TRUE,TRUE,TRUE,0.0234442,0.0357511,0.0268331,0,0,0,0,0
40,0,512,262144,TRUE,TRUE,TRUE,0.0442747,0.0556387,0.0471558,0,0,0,0,0
40,0,512,524288,TRUE,TRUE,TRUE,0.0952553,0.111362,0.0994613,0,0,0,0,0
40,0,1024,131072,TRUE,TRUE,TRUE,0.047977,0.0880961,0.0569476,0,0,0,0,0
40,0,1024,262144,TRUE,TRUE,TRUE,0.0835983,0.097736,0.0904932,0,0,0,0,0
40,0,1024,524288,TRUE,TRUE,TRUE,0.183368,0.238873,0.204707,0,0,0,0,0
40,1,256,131072,TRUE,TRUE,TRUE,0.0222546,0.0523182,0.0338053,0.0180879,0.0298844,0.00602931,0.0180879,0
40,1,256,262144,TRUE,TRUE,TRUE,0.0298078,0.0638416,0.0440008,0.0327156,0.0408945,0.0109052,0.0327156,0
40,1,256,524288,TRUE,TRUE,TRUE,0.0562375,0.0948641,0.0714699,0.0773849,0.0943718,0.025795,0.0773849,0
40,1,512,131072,TRUE,TRUE,TRUE,0.0312534,0.0668003,0.048002,0.0418382,0.058196,0.0139461,0.0418382,0
40,1,512,262144,TRUE,TRUE,TRUE,0.0498477,0.0789135,0.0628647,0.0600834,0.0817889,0.0200278,0.0600834,0
40,1,512,524288,TRUE,TRUE,TRUE,0.108022,0.140321,0.122533,0.166094,0.232784,0.0553648,0.166094,0
40,1,1024,131072,TRUE,TRUE,TRUE,0.0635463,0.174938,0.121269,0.088395,0.201327,0.029465,0.088395,0
40,1,1024,262144,TRUE,TRUE,TRUE,0.085194,0.134666,0.102587,0.0861929,0.106955,0.028731,0.0861929,0
40,1,1024,524288,TRUE,TRUE,TRUE,0.188518,0.380492,0.243874,0.245996,0.283116,0.0819986,0.245996,0
40,2,256,131072,TRUE,TRUE,TRUE,0.0216787,0.0878918,0.0460349,0.0509608,0.0629146,0.0169869,0.0509608,0
40,2,256,262144,TRUE,TRUE,TRUE,0.0326959,0.0863422,0.0458057,0.0519045,0.0314573,0.0173015,0.0519045,0
40,2,256,524288,TRUE,TRUE,TRUE,0.0572229,0.088673,0.0746702,0.128346,0.0880804,0.0427819,0.128346,0
40,2,512,131072,TRUE,TRUE,TRUE,0.0361736,0.0984118,0.0612821,0.0715653,0.130548,0.0238551,0.0715653,0
40,2,512,262144,TRUE,TRUE,TRUE,0.0589419,0.1065,0.0806171,0.101922,0.0723517,0.0339739,0.101922,0
40,2,512,524288,TRUE,TRUE,TRUE,0.116389,0.315989,0.158508,0.215797,0.144703,0.0719323,0.215797,0
40,2,1024,131072,TRUE,TRUE,TRUE,0.0764956,0.198274,0.126073,0.135266,0.22492,0.0450888,0.135266,0
40,2,1024,262144,TRUE,TRUE,TRUE,0.108983,0.198825,0.133248,0.178992,0.113246,0.0595591,0.178992,0
40,2,1024,524288,TRUE,TRUE,TRUE,0.177939,0.239218,0.206468,0.374342,0.232784,0.124781,0.374342,0
1,0,256,131072,TRUE,FALSE,TRUE,0.0562964,0.0649221,0.0579662,0,0,0,0,0
1,0,256,262144,TRUE,FALSE,TRUE,0.108934,0.11471,0.110233,0,0,0,0,0
1,0,256,524288,TRUE,FALSE,TRUE,0.212975,0.241584,0.218265,0,0,0,0,0
1,0,512,131072,TRUE,FALSE,TRUE,0.112455,0.368215,0.149939,0,0,0,0,0
1,0,512,262144,TRUE,FALSE,TRUE,0.212739,0.386265,0.246245,0,0,0,0,0
1,0,512,524288,TRUE,FALSE,TRUE,0.490629,0.889844,0.657078,0,0,0,0,0
1,0,1024,131072,TRUE,FALSE,TRUE,0.193538,0.388519,0.247806,0,0,0,0,0
1,0,1024,262144,TRUE,FALSE,TRUE,0.557778,3.0473,1.11155,0,0,0,0,0
1,0,1024,524288,TRUE,FALSE,TRUE,0.936757,2.66935,1.62764,0,0,0,0,0
40,0,256,131072,TRUE,FALSE,TRUE,0.0127008,0.0297651,0.0171026,0,0,0,0,0
40,0,256,262144,TRUE,FALSE,TRUE,0.0247259,0.0368014,0.0277154,0,0,0,0,0
40,0,256,524288,TRUE,FALSE,TRUE,0.0457199,0.0553244,0.0501171,0,0,0,0,0
40,0,512,131072,TRUE,FALSE,TRUE,0.0283219,0.0464905,0.0326072,0,0,0,0,0
40,0,512,262144,TRUE,FALSE,TRUE,0.0482136,0.0606599,0.0517876,0,0,0,0,0
40,0,512,524288,TRUE,FALSE,TRUE,0.0913351,0.111625,0.0998496,0,0,0,0,0
40,0,1024,131072,TRUE,FALSE,TRUE,0.0548697,0.0708339,0.060313,0,0,0,0,0
40,0,1024,262144,TRUE,FALSE,TRUE,0.0945694,0.127794,0.103996,0,0,0,0,0
40,0,1024,524288,TRUE,FALSE,TRUE,0.187869,0.208608,0.19631,0,0,0,0,0
40,1,256,131072,TRUE,FALSE,TRUE,0.0201412,0.061013,0.0379046,0.022492,0.0408945,0.00749732,0.022492,0
40,1,256,262144,TRUE,FALSE,TRUE,0.0324016,0.0558161,0.0407149,0.0295698,0.034603,0.00985661,0.0295698,0
40,1,256,524288,TRUE,FALSE,TRUE,0.061333,0.0956054,0.0720505,0.0767558,0.100663,0.0255853,0.0767558,0
40,1,512,131072,TRUE,FALSE,TRUE,0.0323231,0.0751774,0.0578679,0.0344457,0.0503316,0.0114819,0.0344457,0
40,1,512,262144,TRUE,FALSE,TRUE,0.0493292,0.179112,0.0756239,0.0607126,0.0880804,0.0202375,0.0607126,0
40,1,512,524288,TRUE,FALSE,TRUE,0.0860351,0.215088,0.132862,0.174273,0.245367,0.0580911,0.174273,0
40,1,1024,131072,TRUE,FALSE,TRUE,0.0442333,0.19609,0.0921069,0.0967311,0.182452,0.0322437,0.0967311,0
40,1,1024,262144,TRUE,FALSE,TRUE,0.0851809,0.260587,0.119927,0.118594,0.157286,0.0395313,0.118594,0
40,1,1024,524288,TRUE,FALSE,TRUE,0.177401,0.6409,0.256788,0.217684,0.25795,0.0725615,0.217684,0
40,2,256,131072,TRUE,FALSE,TRUE,0.0208766,0.052327,0.0375215,0.0413663,0.0267387,0.0137888,0.0413663,0
40,2,256,262144,TRUE,FALSE,TRUE,0.034807,0.0805513,0.0472641,0.0786432,0.100663,0.0262144,0.0786432,0
40,2,256,524288,TRUE,FALSE,TRUE,0.0567212,0.16021,0.0878014,0.123942,0.0754975,0.0413139,0.123942,0
40,2,512,131072,TRUE,FALSE,TRUE,0.0421382,0.113536,0.0667507,0.0695206,0.0519045,0.0231735,0.0695206,0
40,2,512,262144,TRUE,FALSE,TRUE,0.0453954,0.113752,0.08159,0.111359,0.0943718,0.0371196,0.111359,0
40,2,512,524288,TRUE,FALSE,TRUE,0.121148,0.283365,0.178527,0.261095,0.176161,0.0870318,0.261095,0
40,2,1024,131072,TRUE,FALSE,TRUE,0.0849292,0.191244,0.128718,0.116392,0.102236,0.0387449,0.116392,0
40,2,1024,262144,TRUE,FALSE,TRUE,0.107042,0.266394,0.151041,0.185598,0.163578,0.061866,0.185598,0
40,2,1024,524288,TRUE,FALSE,TRUE,0.220385,0.331085,0.252186,0.405799,0.264241,0.135266,0.405799,0


==> Results/build-70/results--20241103_151359/cholesky.csv <==
NbCpu,NbGpu,MatrixSize,BlockSize,Multiprio,PrioPair,FavorLocality,MinDuration,MaxDuration,AvgDuration,TotalTransfer,MaxTransfer,DeviceToHostTransfer,HostToDeviceTransfer,DeviceToDeviceTransfer
1,0,4096,128,FALSE,FALSE,FALSE,0.531174,0.880305,0.594634,0,0,0,0,0
1,0,8192,128,FALSE,FALSE,FALSE,4.33779,5.04019,4.7291,0,0,0,0,0
1,0,16384,128,FALSE,FALSE,FALSE,34.7085,38.0806,36.4304,0,0,0,0,0
1,0,4096,256,FALSE,FALSE,FALSE,0.407625,0.478804,0.430736,0,0,0,0,0
1,0,8192,256,FALSE,FALSE,FALSE,3.20303,3.81982,3.52166,0,0,0,0,0
1,0,16384,256,FALSE,FALSE,FALSE,26.3499,29.5843,28.5206,0,0,0,0,0
1,0,4096,512,FALSE,FALSE,FALSE,0.379144,0.479801,0.443508,0,0,0,0,0
1,0,8192,512,FALSE,FALSE,FALSE,3.20439,3.6334,3.43784,0,0,0,0,0
1,0,16384,512,FALSE,FALSE,FALSE,26.0062,26.6439,26.1455,0,0,0,0,0
32,0,4096,128,FALSE,FALSE,FALSE,0.102922,0.132801,0.117958,0,0,0,0,0
32,0,8192,128,FALSE,FALSE,FALSE,1.13182,1.35243,1.25449,0,0,0,0,0
32,0,16384,128,FALSE,FALSE,FALSE,10.4002,12.326,11.2276,0,0,0,0,0
32,0,4096,256,FALSE,FALSE,FALSE,0.0264114,0.0323713,0.0283322,0,0,0,0,0
32,0,8192,256,FALSE,FALSE,FALSE,0.149328,0.21999,0.175879,0,0,0,0,0
32,0,16384,256,FALSE,FALSE,FALSE,1.2671,1.48304,1.40194,0,0,0,0,0
32,0,4096,512,FALSE,FALSE,FALSE,0.0633904,0.0931822,0.0695014,0,0,0,0,0
32,0,8192,512,FALSE,FALSE,FALSE,0.257431,0.280111,0.2651,0,0,0,0,0
32,0,16384,512,FALSE,FALSE,FALSE,1.44865,1.74253,1.62926,0,0,0,0,0
32,1,4096,128,FALSE,FALSE,FALSE,0.0438423,0.088981,0.0706604,0.0664928,0.045482,0.0314049,0.0664928,0
32,1,8192,128,FALSE,FALSE,FALSE,0.450092,1.31479,1.11023,0.545915,0.228327,0.346764,0.545915,0
32,1,16384,128,FALSE,FALSE,FALSE,3.60248,11.8865,10.1075,3.68632,1.02197,2.76799,3.68632,0
32,1,4096,256,FALSE,FALSE,FALSE,0.0366272,0.463147,0.0818031,0.0632291,0.0482345,0.0293601,0.0632291,0
32,1,8192,256,FALSE,FALSE,FALSE,0.187605,0.256516,0.211076,0.380476,0.214434,0.196293,0.380476,0
32,1,16384,256,FALSE,FALSE,FALSE,1.44148,1.6755,1.5596,2.55795,1.00349,1.66084,2.55795,0
32,1,4096,512,FALSE,FALSE,FALSE,0.0654628,0.390389,0.106681,0.0593494,0.0566231,0.0283116,0.0593494,0
32,1,8192,512,FALSE,FALSE,FALSE,0.256106,0.288958,0.272002,0.350224,0.220201,0.178258,0.350224,0
32,1,16384,512,FALSE,FALSE,FALSE,1.42216,1.72414,1.51113,2.36643,1.03599,1.51037,2.36643,0
32,2,4096,128,FALSE,FALSE,FALSE,0.0520201,0.366215,0.0860278,0.131754,0.043778,0.0577372,0.106784,0.0249692
32,2,8192,128,FALSE,FALSE,FALSE,0.374203,1.08163,0.596244,0.951674,0.223085,0.517446,0.745328,0.206347
32,2,16384,128,FALSE,FALSE,FALSE,3.42362,7.24652,4.68364,6.61607,1.03219,4.42766,5.38035,1.23572
32,2,4096,256,FALSE,FALSE,FALSE,0.0399422,0.050624,0.0431716,0.144966,0.0529531,0.0623903,0.11031,0.0346554
32,2,8192,256,FALSE,FALSE,FALSE,0.217554,0.265057,0.240629,0.881118,0.230162,0.441503,0.654416,0.226702
32,2,16384,256,FALSE,FALSE,FALSE,1.61781,1.81543,1.69559,6.02402,1.0339,3.73655,4.60634,1.41767
32,2,4096,512,FALSE,FALSE,FALSE,0.0663764,0.092614,0.0730311,0.104019,0.0461373,0.0457179,0.0840958,0.0199229
32,2,8192,512,FALSE,FALSE,FALSE,0.230868,0.418126,0.284273,0.717226,0.234881,0.320235,0.511915,0.205311
32,2,16384,512,FALSE,FALSE,FALSE,1.29246,1.57104,1.37349,4.91153,1.0339,2.63423,3.3976,1.51393
1,0,4096,128,TRUE,FALSE,FALSE,0.486285,0.559116,0.503689,0,0,0,0,0
1,0,8192,128,TRUE,FALSE,FALSE,4.2187,4.71089,4.43108,0,0,0,0,0
1,0,16384,128,TRUE,FALSE,FALSE,32.5891,35.941,33.5625,0,0,0,0,0
1,0,4096,256,TRUE,FALSE,FALSE,0.393721,0.488262,0.420419,0,0,0,0,0
1,0,8192,256,TRUE,FALSE,FALSE,3.11609,3.60992,3.23199,0,0,0,0,0
1,0,16384,256,TRUE,FALSE,FALSE,25.7292,29.2918,27.3525,0,0,0,0,0
1,0,4096,512,TRUE,FALSE,FALSE,0.375611,0.40428,0.388319,0,0,0,0,0
1,0,8192,512,TRUE,FALSE,FALSE,2.99545,3.14653,3.07129,0,0,0,0,0
1,0,16384,512,TRUE,FALSE,FALSE,23.3761,25.1404,23.8029,0,0,0,0,0
32,0,4096,128,TRUE,FALSE,FALSE,0.0424871,0.117513,0.0757788,0,0,0,0,0
32,0,8192,128,TRUE,FALSE,FALSE,1.88823,2.67434,2.26408,0,0,0,0,0
32,0,16384,128,TRUE,FALSE,FALSE,19.2268,22.15,20.0285,0,0,0,0,0
32,0,4096,256,TRUE,FALSE,FALSE,0.026726,0.0349649,0.0301558,0,0,0,0,0
32,0,8192,256,TRUE,FALSE,FALSE,0.163371,0.182999,0.171805,0,0,0,0,0
32,0,16384,256,TRUE,FALSE,FALSE,1.11304,1.32819,1.21523,0,0,0,0,0
32,0,4096,512,TRUE,FALSE,FALSE,0.0661781,0.0739459,0.0696724,0,0,0,0,0
32,0,8192,512,TRUE,FALSE,FALSE,0.264983,0.288801,0.278696,0,0,0,0,0
32,0,16384,512,TRUE,FALSE,FALSE,1.26964,1.35958,1.31721,0,0,0,0,0
32,1,4096,128,TRUE,FALSE,FALSE,0.103125,0.1905,0.138117,0.0715915,0.0469238,0.0444465,0.0715915,0
32,1,8192,128,TRUE,FALSE,FALSE,0.497085,1.03808,0.697078,0.435067,0.224526,0.296197,0.435067,0
32,1,16384,128,TRUE,FALSE,FALSE,3.11683,10.3471,6.02534,2.69024,0.984613,2.05963,2.69024,0
32,1,4096,256,TRUE,FALSE,FALSE,0.0889725,0.142431,0.109743,0.0948961,0.0613417,0.0623378,0.0948961,0
32,1,8192,256,TRUE,FALSE,FALSE,0.283397,0.432719,0.348801,0.457232,0.250085,0.317142,0.457232,0
32,1,16384,256,TRUE,FALSE,FALSE,1.95294,2.32801,2.1738,2.82649,1.05015,2.2385,2.82649,0
32,1,4096,512,TRUE,FALSE,FALSE,0.0429358,0.0683673,0.0583649,0.100663,0.0754975,0.0901775,0.100663,0
32,1,8192,512,TRUE,FALSE,FALSE,0.276977,0.358807,0.313193,0.437256,0.266338,0.313734,0.437256,0
32,1,16384,512,TRUE,FALSE,FALSE,1.50363,1.86529,1.63071,2.43605,1.08003,1.94322,2.43605,0
32,2,4096,128,TRUE,FALSE,FALSE,0.140917,0.210688,0.164061,0.151545,0.049152,0.0783024,0.113063,0.0384827
32,2,8192,128,TRUE,FALSE,FALSE,0.50456,3.10573,1.15878,0.975595,0.228458,0.598409,0.742261,0.233334
32,2,16384,128,TRUE,FALSE,FALSE,3.27556,10.5039,5.27484,5.91993,1.00847,4.0636,4.61333,1.3066
32,2,4096,256,TRUE,FALSE,FALSE,0.107253,0.17983,0.130717,0.169712,0.058196,0.0863502,0.120219,0.0494928
32,2,8192,256,TRUE,FALSE,FALSE,0.335302,0.406906,0.364644,0.913415,0.236978,0.51181,0.630666,0.282749
32,2,16384,256,TRUE,FALSE,FALSE,1.85745,2.26929,2.03885,5.94301,1.03704,3.8327,4.24511,1.69791
32,2,4096,512,TRUE,FALSE,FALSE,0.0287186,0.0668171,0.0476401,0.188534,0.0754975,0.0849347,0.090597,0.097937
32,2,8192,512,TRUE,FALSE,FALSE,0.243436,0.297974,0.265605,0.921489,0.264241,0.48591,0.569796,0.351692
32,2,16384,512,TRUE,FALSE,FALSE,1.33758,1.69789,1.48611,4.84274,1.0297,2.78712,3.13797,1.70477
1,0,4096,128,TRUE,TRUE,FALSE,0.521527,0.544419,0.53201,0,0,0,0,0
1,0,8192,128,TRUE,TRUE,FALSE,4.04739,4.6353,4.21188,0,0,0,0,0
1,0,16384,128,TRUE,TRUE,FALSE,33.9627,37.3662,35.9125,0,0,0,0,0
1,0,4096,256,TRUE,TRUE,FALSE,0.399259,0.53683,0.41807,0,0,0,0,0
1,0,8192,256,TRUE,TRUE,FALSE,3.25391,3.42411,3.33648,0,0,0,0,0
1,0,16384,256,TRUE,TRUE,FALSE,26.6431,29.144,27.6724,0,0,0,0,0
1,0,4096,512,TRUE,TRUE,FALSE,0.399565,0.419611,0.41251,0,0,0,0,0
1,0,8192,512,TRUE,TRUE,FALSE,3.04455,3.14583,3.09199,0,0,0,0,0
1,0,16384,512,TRUE,TRUE,FALSE,24.067,26.7171,24.7998,0,0,0,0,0
32,0,4096,128,TRUE,TRUE,FALSE,0.0576939,0.105983,0.0838513,0,0,0,0,0
32,0,8192,128,TRUE,TRUE,FALSE,1.59989,2.2992,1.99487,0,0,0,0,0
32,0,16384,128,TRUE,TRUE,FALSE,18.04,20.1125,19.383,0,0,0,0,0
32,0,4096,256,TRUE,TRUE,FALSE,0.0267543,0.036767,0.0313521,0,0,0,0,0
32,0,8192,256,TRUE,TRUE,FALSE,0.173134,0.182123,0.175672,0,0,0,0,0
32,0,16384,256,TRUE,TRUE,FALSE,1.12739,1.20179,1.16595,0,0,0,0,0
32,0,4096,512,TRUE,TRUE,FALSE,0.0670814,0.0842827,0.073464,0,0,0,0,0
32,0,8192,512,TRUE,TRUE,FALSE,0.266703,0.279538,0.273749,0,0,0,0,0
32,0,16384,512,TRUE,TRUE,FALSE,1.45376,1.75239,1.55703,0,0,0,0,0
32,1,4096,128,TRUE,TRUE,FALSE,0.0854873,0.154146,0.112022,0.0763101,0.0448266,0.0352059,0.0763101,0
32,1,8192,128,TRUE,TRUE,FALSE,0.423784,1.4297,0.793598,0.466367,0.213254,0.268671,0.466367,0
32,1,16384,128,TRUE,TRUE,FALSE,2.68068,10.1731,4.83832,2.85792,0.972423,1.91474,2.85792,0
32,1,4096,256,TRUE,TRUE,FALSE,0.0782947,0.124858,0.0947453,0.0911213,0.0550502,0.0505414,0.0911213,0
32,1,8192,256,TRUE,TRUE,FALSE,0.254982,0.331198,0.2936,0.427714,0.218628,0.229219,0.427714,0
32,1,16384,256,TRUE,TRUE,FALSE,1.66175,1.88426,1.76175,2.78056,0.995623,1.81582,2.78056,0
32,1,4096,512,TRUE,TRUE,FALSE,0.0441229,0.084303,0.0603213,0.101083,0.0754975,0.0859832,0.101083,0
32,1,8192,512,TRUE,TRUE,FALSE,0.290003,0.313802,0.302902,0.477941,0.255853,0.291504,0.477941,0
32,1,16384,512,TRUE,TRUE,FALSE,1.49295,1.66201,1.56961,2.73238,1.0339,1.80187,2.73238,0
32,2,4096,128,TRUE,TRUE,FALSE,0.131094,0.175635,0.153606,0.170066,0.0495452,0.0763101,0.131845,0.0382206
32,2,8192,128,TRUE,TRUE,FALSE,0.457474,1.96577,0.942602,1.01746,0.222167,0.560975,0.807731,0.209728
32,2,16384,128,TRUE,TRUE,FALSE,3.29364,7.16196,5.59063,6.78346,1.00807,4.52939,5.57191,1.21155
32,2,4096,256,TRUE,TRUE,FALSE,0.0922093,0.168807,0.117896,0.174745,0.0566231,0.0835715,0.130076,0.0446693
32,2,8192,256,TRUE,TRUE,FALSE,0.290962,0.328896,0.30623,0.931922,0.234881,0.463156,0.700921,0.231001
32,2,16384,256,TRUE,TRUE,FALSE,1.69297,2.0115,1.80671,6.13443,1.00454,3.70195,4.73353,1.4009
32,2,4096,512,TRUE,TRUE,FALSE,0.028953,0.0564481,0.0479259,0.1986,0.0754975,0.0819986,0.0939524,0.104648
32,2,8192,512,TRUE,TRUE,FALSE,0.261199,0.322686,0.285985,0.938266,0.270533,0.452356,0.620128,0.318138
32,2,16384,512,TRUE,TRUE,FALSE,1.28603,1.57866,1.42355,5.12502,1.04648,2.5946,3.52133,1.60369
1,0,4096,128,TRUE,TRUE,TRUE,0.51272,0.536125,0.527624,0,0,0,0,0
1,0,8192,128,TRUE,TRUE,TRUE,4.00535,4.92105,4.39768,0,0,0,0,0
1,0,16384,128,TRUE,TRUE,TRUE,33.4259,36.6691,34.932,0,0,0,0,0
1,0,4096,256,TRUE,TRUE,TRUE,0.384708,0.531951,0.406022,0,0,0,0,0
1,0,8192,256,TRUE,TRUE,TRUE,3.27823,3.60122,3.43964,0,0,0,0,0
1,0,16384,256,TRUE,TRUE,TRUE,25.9851,27.286,26.24,0,0,0,0,0
1,0,4096,512,TRUE,TRUE,TRUE,0.389453,0.420156,0.405165,0,0,0,0,0
1,0,8192,512,TRUE,TRUE,TRUE,3.00116,3.25248,3.0472,0,0,0,0,0
1,0,16384,512,TRUE,TRUE,TRUE,23.7617,25.3307,24.3368,0,0,0,0,0
32,0,4096,128,TRUE,TRUE,TRUE,0.0434258,0.115973,0.078532,0,0,0,0,0
32,0,8192,128,TRUE,TRUE,TRUE,1.0755,1.9251,1.64696,0,0,0,0,0
32,0,16384,128,TRUE,TRUE,TRUE,17.0951,19.6449,18.0732,0,0,0,0,0
32,0,4096,256,TRUE,TRUE,TRUE,0.027276,0.039462,0.032351,0,0,0,0,0
32,0,8192,256,TRUE,TRUE,TRUE,0.169628,0.179969,0.17501,0,0,0,0,0
32,0,16384,256,TRUE,TRUE,TRUE,1.12082,1.26265,1.1977,0,0,0,0,0
32,0,4096,512,TRUE,TRUE,TRUE,0.0643056,0.0807379,0.0717248,0,0,0,0,0
32,0,8192,512,TRUE,TRUE,TRUE,0.219177,0.273727,0.244819,0,0,0,0,0
32,0,16384,512,TRUE,TRUE,TRUE,1.32377,1.53783,1.42929,0,0,0,0,0
32,1,4096,128,TRUE,TRUE,TRUE,0.0977741,0.165675,0.123075,0.0706478,0.0478413,0.034236,0.0706478,0
32,1,8192,128,TRUE,TRUE,TRUE,0.394235,0.88455,0.556114,0.373686,0.228327,0.188115,0.373686,0
32,1,16384,128,TRUE,TRUE,TRUE,2.44415,6.46205,4.11124,2.3682,0.955515,1.52707,2.3682,0
32,1,4096,256,TRUE,TRUE,TRUE,0.0752918,0.11742,0.0939275,0.0875561,0.0560988,0.0489161,0.0875561,0
32,1,8192,256,TRUE,TRUE,TRUE,0.246042,0.353586,0.291276,0.37927,0.22492,0.198286,0.37927,0
32,1,16384,256,TRUE,TRUE,TRUE,1.36228,1.69973,1.58852,2.1812,1.01397,1.33998,2.1812,0
32,1,4096,512,TRUE,TRUE,TRUE,0.0529388,0.0678792,0.0628381,0.104228,0.0754975,0.0874512,0.104228,0
32,1,8192,512,TRUE,TRUE,TRUE,0.27618,0.343662,0.297843,0.498703,0.27263,0.341626,0.498703,0
32,1,16384,512,TRUE,TRUE,TRUE,1.20502,1.57228,1.36384,2.24752,1.09052,1.50617,2.24752,0
32,2,4096,128,TRUE,TRUE,TRUE,0.11714,0.223054,0.162597,0.155202,0.0516424,0.0641204,0.115356,0.0398459
32,2,8192,128,TRUE,TRUE,TRUE,0.475808,1.15624,0.56883,0.791675,0.231735,0.357853,0.584018,0.207657
32,2,16384,128,TRUE,TRUE,TRUE,3.07327,6.32365,5.03185,5.221,0.973996,3.1011,4.01829,1.20272
32,2,4096,256,TRUE,TRUE,TRUE,0.10634,0.159275,0.125395,0.173854,0.0602931,0.0866124,0.130915,0.0429392
32,2,8192,256,TRUE,TRUE,TRUE,0.250874,0.355098,0.298836,0.771228,0.241172,0.349543,0.552233,0.218995
32,2,16384,256,TRUE,TRUE,TRUE,1.39459,1.82,1.63515,4.64325,1.00087,2.47595,3.31591,1.32734
32,2,4096,512,TRUE,TRUE,TRUE,0.03569,0.0619262,0.0488134,0.194406,0.0754975,0.0830472,0.0922747,0.102131
32,2,8192,512,TRUE,TRUE,TRUE,0.241839,0.294454,0.263725,0.889402,0.264241,0.448161,0.585735,0.303668
32,2,16384,512,TRUE,TRUE,TRUE,1.06216,1.32282,1.21313,4.39039,1.04438,2.15084,2.83808,1.55231
1,0,4096,128,TRUE,FALSE,TRUE,0.4878,0.526894,0.507429,0,0,0,0,0
1,0,8192,128,TRUE,FALSE,TRUE,3.80672,4.14675,3.93311,0,0,0,0,0
1,0,16384,128,TRUE,FALSE,TRUE,30.6311,33.5977,31.8244,0,0,0,0,0
1,0,4096,256,TRUE,FALSE,TRUE,0.393937,0.501442,0.41358,0,0,0,0,0
1,0,8192,256,TRUE,FALSE,TRUE,3.08047,3.30166,3.11656,0,0,0,0,0
1,0,16384,256,TRUE,FALSE,TRUE,25.0212,26.0615,25.1574,0,0,0,0,0
1,0,4096,512,TRUE,FALSE,TRUE,0.382968,0.392477,0.387227,0,0,0,0,0
1,0,8192,512,TRUE,FALSE,TRUE,2.9353,3.13564,3.02135,0,0,0,0,0
1,0,16384,512,TRUE,FALSE,TRUE,23.3194,23.8709,23.6082,0,0,0,0,0
32,0,4096,128,TRUE,FALSE,TRUE,0.0445689,0.0793464,0.0641529,0,0,0,0,0
32,0,8192,128,TRUE,FALSE,TRUE,1.43453,1.75571,1.56708,0,0,0,0,0
32,0,16384,128,TRUE,FALSE,TRUE,17.1871,18.7821,17.8435,0,0,0,0,0
32,0,4096,256,TRUE,FALSE,TRUE,0.0272115,0.0424645,0.0312433,0,0,0,0,0
32,0,8192,256,TRUE,FALSE,TRUE,0.160773,0.16689,0.163347,0,0,0,0,0
32,0,16384,256,TRUE,FALSE,TRUE,1.13471,1.22439,1.17462,0,0,0,0,0
32,0,4096,512,TRUE,FALSE,TRUE,0.0655389,0.0754234,0.0709953,0,0,0,0,0
32,0,8192,512,TRUE,FALSE,TRUE,0.240261,0.250331,0.246677,0,0,0,0,0
32,0,16384,512,TRUE,FALSE,TRUE,1.28932,1.37653,1.34328,0,0,0,0,0
32,1,4096,128,TRUE,FALSE,TRUE,0.0952671,0.154328,0.118705,0.0688259,0.0452198,0.0355074,0.0688259,0
32,1,8192,128,TRUE,FALSE,TRUE,0.389202,0.634984,0.471316,0.340237,0.219152,0.156919,0.340237,0
32,1,16384,128,TRUE,FALSE,TRUE,2.55148,5.1638,3.43909,2.02914,0.984351,1.18981,2.02914,0
32,1,4096,256,TRUE,FALSE,TRUE,0.061455,0.122488,0.0951198,0.0832045,0.0555745,0.0513802,0.0832045,0
32,1,8192,256,TRUE,FALSE,TRUE,0.250307,0.308965,0.282063,0.374027,0.229114,0.215273,0.374027,0
32,1,16384,256,TRUE,FALSE,TRUE,1.4391,1.71762,1.58229,2.12153,1.03127,1.34386,2.12153,0
32,1,4096,512,TRUE,FALSE,TRUE,0.0421787,0.0694465,0.0605731,0.101292,0.0754975,0.0912261,0.101292,0
32,1,8192,512,TRUE,FALSE,TRUE,0.25673,0.288831,0.276349,0.467665,0.270533,0.33848,0.467665,0
32,1,16384,512,TRUE,FALSE,TRUE,1.21674,1.40137,1.32257,2.23745,1.06955,1.60579,2.23745,0
32,2,4096,128,TRUE,FALSE,TRUE,0.138212,0.22244,0.167645,0.146263,0.0508559,0.0727319,0.11398,0.032283
32,2,8192,128,TRUE,FALSE,TRUE,0.416965,1.86926,0.62942,0.760742,0.225444,0.389284,0.583533,0.177209
32,2,16384,128,TRUE,FALSE,TRUE,2.93069,10.4978,4.34379,4.6469,0.990773,2.797,3.62933,1.01756
32,2,4096,256,TRUE,FALSE,TRUE,0.105349,0.158086,0.131513,0.16599,0.0571474,0.0861405,0.123103,0.0428868
32,2,8192,256,TRUE,FALSE,TRUE,0.274028,0.329613,0.297411,0.811283,0.232784,0.432433,0.596482,0.214801
32,2,16384,256,TRUE,FALSE,TRUE,1.39136,1.72041,1.52693,4.491,1.0145,2.62443,3.27187,1.21913
32,2,4096,512,TRUE,FALSE,TRUE,0.038877,0.0586017,0.0503421,0.184759,0.0754975,0.0840958,0.0916455,0.0931135
32,2,8192,512,TRUE,FALSE,TRUE,0.236162,0.29718,0.259811,0.868011,0.260047,0.462003,0.561827,0.306184
32,2,16384,512,TRUE,FALSE,TRUE,1.05081,1.24989,1.15434,4.24967,1.03809,2.25947,2.72504,1.52463


==> Results/build-70/results--20241103_151359/gemm.csv <==
NbCpu,NbGpu,MatrixSize,BlockSize,Multiprio,PrioPair,FavorLocality,MinDuration,MaxDuration,AvgDuration,TotalTransfer,MaxTransfer,DeviceToHostTransfer,HostToDeviceTransfer,DeviceToDeviceTransfer
1,0,4096,128,FALSE,FALSE,FALSE,2.74984,3.51447,2.95227,0,0,0,0,0
32,0,4096,128,FALSE,FALSE,FALSE,0.149684,0.162994,0.153429,0,0,0,0,0
32,1,4096,128,FALSE,FALSE,FALSE,0.161089,0.356585,0.205146,0.202244,0.200278,0.0786563,0.202244,0
32,2,4096,128,FALSE,FALSE,FALSE,0.184024,0.421759,0.219519,0.494836,0.201064,0.196385,0.408198,0.0866386
1,0,8192,128,FALSE,FALSE,FALSE,21.9425,25.5921,23.5003,0,0,0,0,0
32,0,8192,128,FALSE,FALSE,FALSE,1.20464,2.28059,1.71144,0,0,0,0,0
32,1,8192,128,FALSE,FALSE,FALSE,1.58247,3.26769,1.85058,1.65088,1.01253,0.784309,1.65088,0
32,2,8192,128,FALSE,FALSE,FALSE,1.48935,2.05228,1.74598,3.37564,0.932053,1.59074,2.62518,0.750466
1,0,16384,128,FALSE,FALSE,FALSE,181.363,211.625,187.539,0,0,0,0,0
32,0,16384,128,FALSE,FALSE,FALSE,9.25995,19.0711,11.1527,0,0,0,0,0
32,1,16384,128,FALSE,FALSE,FALSE,11.4305,17.8655,12.4307,9.81748,4.17373,5.79847,9.81748,0
32,2,16384,128,FALSE,FALSE,FALSE,12.2131,19.2204,14.8881,22.9724,4.30218,14.2084,18.4993,4.47305
1,0,4096,256,FALSE,FALSE,FALSE,2.58332,2.85261,2.70362,0,0,0,0,0
32,0,4096,256,FALSE,FALSE,FALSE,0.116322,0.187874,0.12514,0,0,0,0,0
32,1,4096,256,FALSE,FALSE,FALSE,0.125905,0.144798,0.133719,0.24458,0.182452,0.0986186,0.24458,0
32,2,4096,256,FALSE,FALSE,FALSE,0.132794,0.150113,0.141838,0.572785,0.207094,0.225234,0.456969,0.115815
1,0,8192,256,FALSE,FALSE,FALSE,19.8707,21.9212,20.5745,0,0,0,0,0
32,0,8192,256,FALSE,FALSE,FALSE,0.898481,1.05096,0.965968,0,0,0,0,0
32,1,8192,256,FALSE,FALSE,FALSE,0.981853,1.07198,1.02219,1.6255,0.92065,0.775527,1.6255,0
32,2,8192,256,FALSE,FALSE,FALSE,1.03516,1.14743,1.08465,4.0312,1.04176,2.00283,3.06457,0.96663
1,0,16384,256,FALSE,FALSE,FALSE,161.863,175.493,163.827,0,0,0,0,0
32,0,16384,256,FALSE,FALSE,FALSE,6.9004,8.16335,7.23408,0,0,0,0,0
32,1,16384,256,FALSE,FALSE,FALSE,7.89663,8.39225,8.04822,11.0441,4.37256,6.86157,11.0441,0
32,2,16384,256,FALSE,FALSE,FALSE,8.27354,8.7482,8.48266,27.9432,4.4727,18.2615,22.5567,5.38653
1,0,4096,512,FALSE,FALSE,FALSE,2.13054,2.24821,2.19779,0,0,0,0,0
32,0,4096,512,FALSE,FALSE,FALSE,0.124057,0.156825,0.134864,0,0,0,0,0
32,1,4096,512,FALSE,FALSE,FALSE,0.122442,0.140537,0.130264,0.255433,0.192938,0.0983564,0.255433,0
32,2,4096,512,FALSE,FALSE,FALSE,0.126974,0.13772,0.132713,0.520723,0.201327,0.179097,0.407267,0.113456
1,0,8192,512,FALSE,FALSE,FALSE,17.0278,18.3762,17.2983,0,0,0,0,0
32,0,8192,512,FALSE,FALSE,FALSE,0.872168,1.07497,0.992778,0,0,0,0,0
32,1,8192,512,FALSE,FALSE,FALSE,0.830087,0.90853,0.864539,1.76748,1.01083,0.851653,1.76748,0
32,2,8192,512,FALSE,FALSE,FALSE,0.775434,0.81498,0.786658,3.84869,1.11568,1.67416,2.7393,1.10939
1,0,16384,512,FALSE,FALSE,FALSE,140.376,147.926,142.877,0,0,0,0,0
32,0,16384,512,FALSE,FALSE,FALSE,6.48124,8.59089,6.93061,0,0,0,0,0
32,1,16384,512,FALSE,FALSE,FALSE,6.44584,6.71556,6.51147,12.2753,4.62632,8.02182,12.2753,0
32,2,16384,512,FALSE,FALSE,FALSE,5.82562,5.91057,5.84585,26.0261,4.7123,14.7912,19.0856,6.94052
1,0,4096,128,TRUE,FALSE,FALSE,2.84591,3.35844,3.02824,0,0,0,0,0
32,0,4096,128,TRUE,FALSE,FALSE,0.141304,0.619182,0.213841,0,0,0,0,0
32,1,4096,128,TRUE,FALSE,FALSE,0.206399,0.360087,0.252181,0.254476,0.19071,0.0944505,0.254476,0
32,2,4096,128,TRUE,FALSE,FALSE,0.259238,0.591034,0.314051,0.595303,0.22859,0.226532,0.465646,0.129656
1,0,8192,128,TRUE,FALSE,FALSE,23.2145,25.7265,24.6495,0,0,0,0,0
32,0,8192,128,TRUE,FALSE,FALSE,1.14262,1.5794,1.24657,0,0,0,0,0
32,1,8192,128,TRUE,FALSE,FALSE,1.5012,2.45628,1.72877,1.51722,0.904528,0.661796,1.51722,0
32,2,8192,128,TRUE,FALSE,FALSE,1.66537,2.70843,1.89945,3.52539,1.00532,1.59958,2.65577,0.869623
1,0,16384,128,TRUE,FALSE,FALSE,189.368,207.659,192.626,0,0,0,0,0
32,0,16384,128,TRUE,FALSE,FALSE,9.85731,16.4475,12.0517,0,0,0,0,0
32,1,16384,128,TRUE,FALSE,FALSE,11.4029,14.5609,12.8096,9.18195,4.26115,5.07279,9.18195,0
32,2,16384,128,TRUE,FALSE,FALSE,13.0584,15.7442,13.8213,20.6392,4.31017,11.849,16.1426,4.49653
1,0,4096,256,TRUE,FALSE,FALSE,2.50445,2.57139,2.52909,0,0,0,0,0
32,0,4096,256,TRUE,FALSE,FALSE,0.112782,0.206811,0.12609,0,0,0,0,0
32,1,4096,256,TRUE,FALSE,FALSE,0.135257,0.17395,0.151272,0.279655,0.224395,0.0884474,0.279655,0
32,2,4096,256,TRUE,FALSE,FALSE,0.146701,0.192643,0.172328,0.602354,0.236454,0.191942,0.441031,0.161323
1,0,8192,256,TRUE,FALSE,FALSE,19.7133,20.9981,20.032,0,0,0,0,0
32,0,8192,256,TRUE,FALSE,FALSE,0.935549,1.01732,0.965349,0,0,0,0,0
32,1,8192,256,TRUE,FALSE,FALSE,0.98296,1.08998,1.03604,1.65581,1.06745,0.667733,1.65581,0
32,2,8192,256,TRUE,FALSE,FALSE,0.991129,1.02379,1.01225,3.74247,1.10887,1.57397,2.64136,1.10111
1,0,16384,256,TRUE,FALSE,FALSE,158.276,173.809,163.564,0,0,0,0,0
32,0,16384,256,TRUE,FALSE,FALSE,6.76958,7.99517,7.18668,0,0,0,0,0
32,1,16384,256,TRUE,FALSE,FALSE,7.28868,7.68416,7.44273,9.78589,4.53195,5.50329,9.78589,0
32,2,16384,256,TRUE,FALSE,FALSE,7.15617,7.49639,7.31306,22.4179,4.59224,12.754,17.0472,5.3707
1,0,4096,512,TRUE,FALSE,FALSE,2.19576,2.34695,2.27568,0,0,0,0,0
32,0,4096,512,TRUE,FALSE,FALSE,0.129969,0.169458,0.138469,0,0,0,0,0
32,1,4096,512,TRUE,FALSE,FALSE,0.136228,0.171725,0.149094,0.282486,0.239075,0.0943718,0.282486,0
32,2,4096,512,TRUE,FALSE,FALSE,0.13743,0.15958,0.147119,0.591397,0.25795,0.16966,0.418801,0.172596
1,0,8192,512,TRUE,FALSE,FALSE,17.632,18.8086,17.8268,0,0,0,0,0
32,0,8192,512,TRUE,FALSE,FALSE,0.886601,1.17393,1.0336,0,0,0,0,0
32,1,8192,512,TRUE,FALSE,FALSE,0.827322,0.890807,0.854591,1.84256,1.18489,0.835715,1.84256,0
32,2,8192,512,TRUE,FALSE,FALSE,0.711727,0.769902,0.739555,3.4408,1.16602,1.22012,2.27038,1.17042
1,0,16384,512,TRUE,FALSE,FALSE,141.093,146.291,143.079,0,0,0,0,0
32,0,16384,512,TRUE,FALSE,FALSE,6.44312,8.59755,6.88362,0,0,0,0,0
32,1,16384,512,TRUE,FALSE,FALSE,5.65568,6.12656,5.82667,10.1894,4.90104,5.98129,10.1894,0
32,2,16384,512,TRUE,FALSE,FALSE,4.83384,4.93436,4.88272,20.024,4.80877,9.37427,13.6183,6.40575
1,0,4096,128,TRUE,FALSE,TRUE,2.76661,3.0209,2.89375,0,0,0,0,0
32,0,4096,128,TRUE,FALSE,TRUE,0.150009,0.333003,0.179382,0,0,0,0,0
32,1,4096,128,TRUE,FALSE,TRUE,0.18714,0.231609,0.204259,0.263796,0.276038,0.0308806,0.263796,0
32,2,4096,128,TRUE,FALSE,TRUE,0.199778,0.277952,0.233442,0.499909,0.254411,0.0496632,0.296891,0.203017
1,0,8192,128,TRUE,FALSE,TRUE,21.9638,23.1456,22.2356,0,0,0,0,0
32,0,8192,128,TRUE,FALSE,TRUE,1.18282,1.47365,1.30808,0,0,0,0,0
32,1,8192,128,TRUE,FALSE,TRUE,1.26116,1.66955,1.39894,1.14179,1.15383,0.134611,1.14179,0
32,2,8192,128,TRUE,FALSE,TRUE,1.327,1.73639,1.46923,2.21821,1.12014,0.21231,1.25155,0.966656
1,0,16384,128,TRUE,FALSE,TRUE,180.39,184.237,181.855,0,0,0,0,0
32,0,16384,128,TRUE,FALSE,TRUE,10.0534,13.0978,10.9186,0,0,0,0,0
32,1,16384,128,TRUE,FALSE,TRUE,10.2458,13.3982,11.1823,4.77958,4.80982,0.594071,4.77958,0
32,2,16384,128,TRUE,FALSE,TRUE,10.705,13.0737,11.5002,9.30479,4.64218,0.91618,5.157,4.14779
1,0,4096,256,TRUE,FALSE,TRUE,2.40061,2.65697,2.52752,0,0,0,0,0
32,0,4096,256,TRUE,FALSE,TRUE,0.110825,0.198209,0.12368,0,0,0,0,0
32,1,4096,256,TRUE,FALSE,TRUE,0.128504,0.177299,0.140435,0.264241,0.275251,0.0495452,0.264241,0
32,2,4096,256,TRUE,FALSE,TRUE,0.118217,0.17121,0.141108,0.548405,0.277348,0.0884998,0.340053,0.208352
1,0,8192,256,TRUE,FALSE,TRUE,19.2409,20.6103,19.478,0,0,0,0,0
32,0,8192,256,TRUE,FALSE,TRUE,0.930151,1.01163,0.954847,0,0,0,0,0
32,1,8192,256,TRUE,FALSE,TRUE,0.723331,0.861643,0.77933,1.30537,1.30233,0.269484,1.30537,0
32,2,8192,256,TRUE,FALSE,TRUE,0.64102,0.70066,0.674822,2.4888,1.22212,0.412457,1.46088,1.02792
1,0,16384,256,TRUE,FALSE,TRUE,156.53,170.311,161.032,0,0,0,0,0
32,0,16384,256,TRUE,FALSE,TRUE,6.71387,7.94886,7.0746,0,0,0,0,0
32,1,16384,256,TRUE,FALSE,TRUE,4.74773,5.09518,4.93871,5.59153,5.59677,1.36561,5.59153,0
32,2,16384,256,TRUE,FALSE,TRUE,4.07995,4.32016,4.22747,10.4493,5.07144,1.80261,6.0474,4.40192
1,0,4096,512,TRUE,FALSE,TRUE,2.16112,2.2452,2.20812,0,0,0,0,0
32,0,4096,512,TRUE,FALSE,TRUE,0.133367,0.188744,0.145554,0,0,0,0,0
32,1,4096,512,TRUE,FALSE,TRUE,0.136652,0.165701,0.14984,0.258579,0.24327,0.064802,0.258579,0
32,2,4096,512,TRUE,FALSE,TRUE,0.120671,0.158515,0.138708,0.529741,0.291504,0.113456,0.358403,0.171337
1,0,8192,512,TRUE,FALSE,TRUE,17.363,17.8023,17.4431,0,0,0,0,0
32,0,8192,512,TRUE,FALSE,TRUE,0.904626,1.14189,1.01819,0,0,0,0,0
32,1,8192,512,TRUE,FALSE,TRUE,0.613607,0.72703,0.66282,1.43005,1.40719,0.407477,1.43005,0
32,2,8192,512,TRUE,FALSE,TRUE,0.475082,0.543277,0.509552,2.68582,1.31911,0.575459,1.63368,1.05214
1,0,16384,512,TRUE,FALSE,TRUE,137.313,141.587,138.175,0,0,0,0,0
32,0,16384,512,TRUE,FALSE,TRUE,6.35586,8.46222,6.75575,0,0,0,0,0
32,1,16384,512,TRUE,FALSE,TRUE,3.13675,3.26322,3.1871,6.07461,6.00834,1.84109,6.0744,0
32,2,16384,512,TRUE,FALSE,TRUE,2.26064,2.49667,2.35366,10.9476,5.30789,2.2125,6.47873,4.46882


==> Results/build-70/results--20241103_151359/output_axpy.txt <==
[SPECX] There are 2 gpus
[SPECX] - Device id: 0
[SPECX]   Device name: Tesla V100-PCIE-16GB
[SPECX] - Device id: 1
[SPECX]   Device name: Tesla V100-PCIE-16GB
CPU number of cores 40
 - Gpu = -1 Multiprio = FALSE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0655919 0.0713959 0.0666113
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.100708 0.493123 0.207229
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.256436 1.5582 0.513796
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.134267 0.581732 0.193161
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.225691 1.47455 0.466613
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.509991 3.16242 1.19369
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.268979 0.272027 0.270945
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.519507 2.8137 1.10733
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 1.0448 5.7954 2.06433
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 0 Multiprio = FALSE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0119937 0.018422 0.0133113
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0231196 0.0253416 0.0243317
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0448897 0.0489223 0.047326
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0254755 0.0278472 0.0261961
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.046583 0.0732859 0.0502385
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0915079 0.107816 0.0984935
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0463752 0.0530666 0.049379
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0955653 0.101631 0.0991021
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.185256 0.199849 0.192563
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 1 Multiprio = FALSE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0149896 0.0315457 0.0190166
     - Transfers = 0.0195035 0.0298844 0.00650117 0.0195035 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0239062 0.0293487 0.0267557
     - Transfers = 0.0198181 0.0251658 0.00660603 0.0198181 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0480797 0.0540721 0.0519544
     - Transfers = 0.0396362 0.0440402 0.0132121 0.0396362 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0264997 0.0323644 0.0298802
     - Transfers = 0.0369623 0.0503316 0.0123208 0.0369623 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0480762 0.0716737 0.0542031
     - Transfers = 0.0330301 0.0471859 0.01101 0.0330301 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0929459 0.119588 0.102408
     - Transfers = 0.069206 0.0754975 0.0230687 0.069206 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0517712 0.0806785 0.0586747
     - Transfers = 0.0819462 0.092799 0.0273154 0.0819462 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.100553 0.118336 0.104758
     - Transfers = 0.0607126 0.069206 0.0202375 0.0607126 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.141289 0.1808 0.14803
     - Transfers = 0.11765 0.144703 0.0392167 0.11765 0
     - End
 - Gpu = 2 Multiprio = FALSE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0133256 0.016603 0.0149631
     - Transfers = 0.0254804 0.0188744 0.00849347 0.0254804 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0253541 0.0344026 0.0292208
     - Transfers = 0.0415236 0.0283116 0.0138412 0.0415236 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0423422 0.048314 0.0462798
     - Transfers = 0.0761266 0.0503316 0.0253755 0.0761266 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.028433 0.0357422 0.031232
     - Transfers = 0.068105 0.0471859 0.0227017 0.068105 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0495102 0.0729797 0.0608372
     - Transfers = 0.0739246 0.0597688 0.0246415 0.0739246 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0752804 0.119787 0.0829232
     - Transfers = 0.128975 0.0754975 0.0429916 0.128975 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0459127 0.0555905 0.0504018
     - Transfers = 0.12174 0.0880804 0.0405799 0.12174 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.102788 0.113798 0.1059
     - Transfers = 0.122998 0.0849347 0.0409993 0.122998 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.149552 0.240652 0.178806
     - Transfers = 0.210764 0.182452 0.0702546 0.210764 0
     - End
 - Gpu = -1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0568255 0.062556 0.0578702
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.1071 0.113993 0.108096
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.209249 0.426839 0.279298
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.112411 0.473703 0.169334
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.233684 0.369109 0.293234
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.465295 2.68895 1.07048
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.256772 0.403102 0.298039
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.502463 2.75549 1.11192
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.985454 5.38384 2.22048
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 0 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0139744 0.0272336 0.019826
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0236558 0.0355626 0.0285344
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0445899 0.051719 0.0481878
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0282242 0.0519332 0.0344061
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.045396 0.0561339 0.0496966
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0907364 0.102954 0.0970477
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0573614 0.0755468 0.066357
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0914982 0.104841 0.0990953
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.131752 0.145246 0.13659
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0204521 0.0420967 0.0308022
     - Transfers = 0.0160432 0.023593 0.00534774 0.0160432 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0364129 0.0557057 0.0453104
     - Transfers = 0.0349176 0.0471859 0.0116392 0.0349176 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0556441 0.0889257 0.0699929
     - Transfers = 0.0817889 0.138412 0.027263 0.0817889 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0331281 0.0929119 0.047894
     - Transfers = 0.024694 0.0314573 0.00823132 0.024694 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.060782 0.0872015 0.0740095
     - Transfers = 0.0575668 0.0660603 0.0191889 0.0575668 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.109531 0.213982 0.140588
     - Transfers = 0.162949 0.232784 0.0543162 0.162949 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0585388 0.167233 0.108596
     - Transfers = 0.070307 0.0975176 0.0234357 0.070307 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.104958 0.192025 0.128274
     - Transfers = 0.0934281 0.113246 0.0311427 0.0934281 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.213277 0.358841 0.253172
     - Transfers = 0.173644 0.220201 0.0578814 0.173644 0
     - End
 - Gpu = 2 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0281025 0.061907 0.0448446
     - Transfers = 0.090597 0.121111 0.030199 0.090597 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0347228 0.0608611 0.0467651
     - Transfers = 0.0663749 0.0408945 0.022125 0.0663749 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.060353 0.101143 0.0770195
     - Transfers = 0.119538 0.0754975 0.0398459 0.119538 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.042094 0.117294 0.0760408
     - Transfers = 0.101764 0.283116 0.0339214 0.101764 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0582709 0.127473 0.0887793
     - Transfers = 0.143131 0.21391 0.0477102 0.143131 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.107706 0.128711 0.11839
     - Transfers = 0.200068 0.113246 0.0666894 0.200068 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.114904 0.209822 0.177022
     - Transfers = 0.321808 0.396362 0.107269 0.321808 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.116154 0.168243 0.132994
     - Transfers = 0.186227 0.1101 0.0620757 0.186227 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.165765 0.240694 0.199545
     - Transfers = 0.3605 0.220201 0.120167 0.3605 0
     - End
 - Gpu = -1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0542208 0.0618412 0.055525
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.113293 0.453935 0.186493
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.223202 1.05293 0.454633
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0967234 0.128956 0.116911
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.220867 0.610095 0.332103
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.475893 2.00201 1.01885
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.241646 0.973382 0.480306
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.432196 2.2093 0.767801
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 1.08258 5.02004 2.23788
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 0 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0129223 0.0289422 0.0176711
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0182781 0.0362422 0.0263713
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0392738 0.0602394 0.04427
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0238614 0.0447026 0.0295142
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0402818 0.0584997 0.046794
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0843599 0.108677 0.0916207
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0489975 0.0842596 0.0618751
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0879206 0.10039 0.092557
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.185032 0.211639 0.197057
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0211458 0.0573278 0.0317641
     - Transfers = 0.0237502 0.0361759 0.00791675 0.0237502 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0309429 0.0560917 0.0415375
     - Transfers = 0.0292553 0.0314573 0.00975176 0.0292553 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0606615 0.098082 0.0749708
     - Transfers = 0.0742392 0.0943718 0.0247464 0.0742392 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0354644 0.0664321 0.0542043
     - Transfers = 0.0558367 0.0676332 0.0186122 0.0558367 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0571228 0.100328 0.069606
     - Transfers = 0.0534774 0.0660603 0.0178258 0.0534774 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.101524 0.300058 0.169998
     - Transfers = 0.177419 0.251658 0.0591397 0.177419 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.055722 0.114863 0.080898
     - Transfers = 0.058196 0.0865075 0.0193987 0.058196 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.10546 0.171017 0.140559
     - Transfers = 0.0893387 0.113246 0.0297796 0.0893387 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.205813 0.238505 0.224937
     - Transfers = 0.196923 0.251658 0.0656409 0.196923 0
     - End
 - Gpu = 2 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0254331 0.0803442 0.0440255
     - Transfers = 0.0391643 0.034603 0.0130548 0.0391643 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0289687 0.0646111 0.048294
     - Transfers = 0.0575668 0.0408945 0.0191889 0.0575668 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0557418 0.0884424 0.0665602
     - Transfers = 0.118909 0.0754975 0.0396362 0.118909 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0413619 0.0806925 0.0560924
     - Transfers = 0.0677904 0.0440402 0.0225968 0.0677904 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0585532 0.0899541 0.0765524
     - Transfers = 0.100349 0.0660603 0.0334496 0.100349 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.109844 0.260653 0.148469
     - Transfers = 0.284374 0.21391 0.0947913 0.284374 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.082671 0.188992 0.134562
     - Transfers = 0.138097 0.0943718 0.0460325 0.138097 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.102092 0.288686 0.151885
     - Transfers = 0.177419 0.125829 0.0591397 0.177419 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.205691 0.383122 0.282357
     - Transfers = 0.40517 0.358613 0.135057 0.40517 0
     - End
 - Gpu = -1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0532103 0.0608697 0.0542582
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.110806 0.445806 0.169383
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.223216 0.983458 0.468286
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.107621 0.189543 0.119615
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.22768 1.09157 0.430904
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.465275 1.52145 0.861963
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.252822 1.53084 0.572456
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.488936 3.14598 1.10128
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 1.00939 6.03804 2.28562
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 0 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0136801 0.0261475 0.0164593
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0168485 0.0259081 0.0216265
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.045105 0.0591426 0.0505948
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0234442 0.0357511 0.0268331
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0442747 0.0556387 0.0471558
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0952553 0.111362 0.0994613
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.047977 0.0880961 0.0569476
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0835983 0.097736 0.0904932
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.183368 0.238873 0.204707
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0222546 0.0523182 0.0338053
     - Transfers = 0.0180879 0.0298844 0.00602931 0.0180879 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0298078 0.0638416 0.0440008
     - Transfers = 0.0327156 0.0408945 0.0109052 0.0327156 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0562375 0.0948641 0.0714699
     - Transfers = 0.0773849 0.0943718 0.025795 0.0773849 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0312534 0.0668003 0.048002
     - Transfers = 0.0418382 0.058196 0.0139461 0.0418382 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0498477 0.0789135 0.0628647
     - Transfers = 0.0600834 0.0817889 0.0200278 0.0600834 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.108022 0.140321 0.122533
     - Transfers = 0.166094 0.232784 0.0553648 0.166094 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0635463 0.174938 0.121269
     - Transfers = 0.088395 0.201327 0.029465 0.088395 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.085194 0.134666 0.102587
     - Transfers = 0.0861929 0.106955 0.028731 0.0861929 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.188518 0.380492 0.243874
     - Transfers = 0.245996 0.283116 0.0819986 0.245996 0
     - End
 - Gpu = 2 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0216787 0.0878918 0.0460349
     - Transfers = 0.0509608 0.0629146 0.0169869 0.0509608 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0326959 0.0863422 0.0458057
     - Transfers = 0.0519045 0.0314573 0.0173015 0.0519045 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0572229 0.088673 0.0746702
     - Transfers = 0.128346 0.0880804 0.0427819 0.128346 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0361736 0.0984118 0.0612821
     - Transfers = 0.0715653 0.130548 0.0238551 0.0715653 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0589419 0.1065 0.0806171
     - Transfers = 0.101922 0.0723517 0.0339739 0.101922 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.116389 0.315989 0.158508
     - Transfers = 0.215797 0.144703 0.0719323 0.215797 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0764956 0.198274 0.126073
     - Transfers = 0.135266 0.22492 0.0450888 0.135266 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.108983 0.198825 0.133248
     - Transfers = 0.178992 0.113246 0.0595591 0.178992 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.177939 0.239218 0.206468
     - Transfers = 0.374342 0.232784 0.124781 0.374342 0
     - End
 - Gpu = -1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0562964 0.0649221 0.0579662
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.108934 0.11471 0.110233
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.212975 0.241584 0.218265
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.112455 0.368215 0.149939
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.212739 0.386265 0.246245
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.490629 0.889844 0.657078
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.193538 0.388519 0.247806
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.557778 3.0473 1.11155
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.936757 2.66935 1.62764
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 0 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0127008 0.0297651 0.0171026
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0247259 0.0368014 0.0277154
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0457199 0.0553244 0.0501171
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0283219 0.0464905 0.0326072
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0482136 0.0606599 0.0517876
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0913351 0.111625 0.0998496
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0548697 0.0708339 0.060313
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0945694 0.127794 0.103996
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.187869 0.208608 0.19631
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0201412 0.061013 0.0379046
     - Transfers = 0.022492 0.0408945 0.00749732 0.022492 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0324016 0.0558161 0.0407149
     - Transfers = 0.0295698 0.034603 0.00985661 0.0295698 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.061333 0.0956054 0.0720505
     - Transfers = 0.0767558 0.100663 0.0255853 0.0767558 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0323231 0.0751774 0.0578679
     - Transfers = 0.0344457 0.0503316 0.0114819 0.0344457 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0493292 0.179112 0.0756239
     - Transfers = 0.0607126 0.0880804 0.0202375 0.0607126 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0860351 0.215088 0.132862
     - Transfers = 0.174273 0.245367 0.0580911 0.174273 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0442333 0.19609 0.0921069
     - Transfers = 0.0967311 0.182452 0.0322437 0.0967311 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0851809 0.260587 0.119927
     - Transfers = 0.118594 0.157286 0.0395313 0.118594 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.177401 0.6409 0.256788
     - Transfers = 0.217684 0.25795 0.0725615 0.217684 0
     - End
 - Gpu = 2 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0208766 0.052327 0.0375215
     - Transfers = 0.0413663 0.0267387 0.0137888 0.0413663 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.034807 0.0805513 0.0472641
     - Transfers = 0.0786432 0.100663 0.0262144 0.0786432 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0567212 0.16021 0.0878014
     - Transfers = 0.123942 0.0754975 0.0413139 0.123942 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0421382 0.113536 0.0667507
     - Transfers = 0.0695206 0.0519045 0.0231735 0.0695206 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0453954 0.113752 0.08159
     - Transfers = 0.111359 0.0943718 0.0371196 0.111359 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.121148 0.283365 0.178527
     - Transfers = 0.261095 0.176161 0.0870318 0.261095 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0849292 0.191244 0.128718
     - Transfers = 0.116392 0.102236 0.0387449 0.116392 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.107042 0.266394 0.151041
     - Transfers = 0.185598 0.163578 0.061866 0.185598 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.220385 0.331085 0.252186
     - Transfers = 0.405799 0.264241 0.135266 0.405799 0
     - End


==> Results/build-70/results--20241103_151359/output_cholesky.txt <==
[SPECX] There are 2 gpus
[SPECX] - Device id: 0
[SPECX]   Device name: Tesla V100-PCIE-16GB
[SPECX] - Device id: 1
[SPECX]   Device name: Tesla V100-PCIE-16GB
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.531174 0.880305 0.594634
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 4.33779 5.04019 4.7291
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 34.7085 38.0806 36.4304
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.407625 0.478804 0.430736
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 3.20303 3.81982 3.52166
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 26.3499 29.5843 28.5206
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.379144 0.479801 0.443508
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 3.20439 3.6334 3.43784
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 26.0062 26.6439 26.1455
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.102922 0.132801 0.117958
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 1.13182 1.35243 1.25449
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 10.4002 12.326 11.2276
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0264114 0.0323713 0.0283322
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.149328 0.21999 0.175879
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 1.2671 1.48304 1.40194
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0633904 0.0931822 0.0695014
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.257431 0.280111 0.2651
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 1.44865 1.74253 1.62926
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0438423 0.088981 0.0706604
     - Transfers = 0.0664928 0.045482 0.0314049 0.0664928 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.450092 1.31479 1.11023
     - Transfers = 0.545915 0.228327 0.346764 0.545915 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 3.60248 11.8865 10.1075
     - Transfers = 3.68632 1.02197 2.76799 3.68632 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0366272 0.463147 0.0818031
     - Transfers = 0.0632291 0.0482345 0.0293601 0.0632291 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.187605 0.256516 0.211076
     - Transfers = 0.380476 0.214434 0.196293 0.380476 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 1.44148 1.6755 1.5596
     - Transfers = 2.55795 1.00349 1.66084 2.55795 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0654628 0.390389 0.106681
     - Transfers = 0.0593494 0.0566231 0.0283116 0.0593494 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.256106 0.288958 0.272002
     - Transfers = 0.350224 0.220201 0.178258 0.350224 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 1.42216 1.72414 1.51113
     - Transfers = 2.36643 1.03599 1.51037 2.36643 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0520201 0.366215 0.0860278
     - Transfers = 0.131754 0.043778 0.0577372 0.106784 0.0249692
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.374203 1.08163 0.596244
     - Transfers = 0.951674 0.223085 0.517446 0.745328 0.206347
NbGpu = 2 MatrixSize = 16384 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 3.42362 7.24652 4.68364
     - Transfers = 6.61607 1.03219 4.42766 5.38035 1.23572
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0399422 0.050624 0.0431716
     - Transfers = 0.144966 0.0529531 0.0623903 0.11031 0.0346554
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.217554 0.265057 0.240629
     - Transfers = 0.881118 0.230162 0.441503 0.654416 0.226702
NbGpu = 2 MatrixSize = 16384 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 1.61781 1.81543 1.69559
     - Transfers = 6.02402 1.0339 3.73655 4.60634 1.41767
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0663764 0.092614 0.0730311
     - Transfers = 0.104019 0.0461373 0.0457179 0.0840958 0.0199229
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.230868 0.418126 0.284273
     - Transfers = 0.717226 0.234881 0.320235 0.511915 0.205311
NbGpu = 2 MatrixSize = 16384 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 1.29246 1.57104 1.37349
     - Transfers = 4.91153 1.0339 2.63423 3.3976 1.51393
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.486285 0.559116 0.503689
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 4.2187 4.71089 4.43108
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 32.5891 35.941 33.5625
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.393721 0.488262 0.420419
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 3.11609 3.60992 3.23199
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 25.7292 29.2918 27.3525
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.375611 0.40428 0.388319
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 2.99545 3.14653 3.07129
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 23.3761 25.1404 23.8029
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0424871 0.117513 0.0757788
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 1.88823 2.67434 2.26408
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 19.2268 22.15 20.0285
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.026726 0.0349649 0.0301558
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.163371 0.182999 0.171805
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 1.11304 1.32819 1.21523
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0661781 0.0739459 0.0696724
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.264983 0.288801 0.278696
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 1.26964 1.35958 1.31721
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.103125 0.1905 0.138117
     - Transfers = 0.0715915 0.0469238 0.0444465 0.0715915 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.497085 1.03808 0.697078
     - Transfers = 0.435067 0.224526 0.296197 0.435067 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 3.11683 10.3471 6.02534
     - Transfers = 2.69024 0.984613 2.05963 2.69024 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0889725 0.142431 0.109743
     - Transfers = 0.0948961 0.0613417 0.0623378 0.0948961 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.283397 0.432719 0.348801
     - Transfers = 0.457232 0.250085 0.317142 0.457232 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 1.95294 2.32801 2.1738
     - Transfers = 2.82649 1.05015 2.2385 2.82649 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0429358 0.0683673 0.0583649
     - Transfers = 0.100663 0.0754975 0.0901775 0.100663 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.276977 0.358807 0.313193
     - Transfers = 0.437256 0.266338 0.313734 0.437256 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 1.50363 1.86529 1.63071
     - Transfers = 2.43605 1.08003 1.94322 2.43605 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.140917 0.210688 0.164061
     - Transfers = 0.151545 0.049152 0.0783024 0.113063 0.0384827
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.50456 3.10573 1.15878
     - Transfers = 0.975595 0.228458 0.598409 0.742261 0.233334
NbGpu = 2 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 3.27556 10.5039 5.27484
     - Transfers = 5.91993 1.00847 4.0636 4.61333 1.3066
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.107253 0.17983 0.130717
     - Transfers = 0.169712 0.058196 0.0863502 0.120219 0.0494928
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.335302 0.406906 0.364644
     - Transfers = 0.913415 0.236978 0.51181 0.630666 0.282749
NbGpu = 2 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 1.85745 2.26929 2.03885
     - Transfers = 5.94301 1.03704 3.8327 4.24511 1.69791
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0287186 0.0668171 0.0476401
     - Transfers = 0.188534 0.0754975 0.0849347 0.090597 0.097937
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.243436 0.297974 0.265605
     - Transfers = 0.921489 0.264241 0.48591 0.569796 0.351692
NbGpu = 2 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 1.33758 1.69789 1.48611
     - Transfers = 4.84274 1.0297 2.78712 3.13797 1.70477
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.521527 0.544419 0.53201
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 4.04739 4.6353 4.21188
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 33.9627 37.3662 35.9125
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.399259 0.53683 0.41807
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 3.25391 3.42411 3.33648
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 26.6431 29.144 27.6724
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.399565 0.419611 0.41251
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 3.04455 3.14583 3.09199
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 24.067 26.7171 24.7998
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.0576939 0.105983 0.0838513
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 1.59989 2.2992 1.99487
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 18.04 20.1125 19.383
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.0267543 0.036767 0.0313521
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.173134 0.182123 0.175672
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 1.12739 1.20179 1.16595
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.0670814 0.0842827 0.073464
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.266703 0.279538 0.273749
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 1.45376 1.75239 1.55703
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.0854873 0.154146 0.112022
     - Transfers = 0.0763101 0.0448266 0.0352059 0.0763101 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.423784 1.4297 0.793598
     - Transfers = 0.466367 0.213254 0.268671 0.466367 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 2.68068 10.1731 4.83832
     - Transfers = 2.85792 0.972423 1.91474 2.85792 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.0782947 0.124858 0.0947453
     - Transfers = 0.0911213 0.0550502 0.0505414 0.0911213 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.254982 0.331198 0.2936
     - Transfers = 0.427714 0.218628 0.229219 0.427714 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 1.66175 1.88426 1.76175
     - Transfers = 2.78056 0.995623 1.81582 2.78056 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.0441229 0.084303 0.0603213
     - Transfers = 0.101083 0.0754975 0.0859832 0.101083 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.290003 0.313802 0.302902
     - Transfers = 0.477941 0.255853 0.291504 0.477941 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 1.49295 1.66201 1.56961
     - Transfers = 2.73238 1.0339 1.80187 2.73238 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.131094 0.175635 0.153606
     - Transfers = 0.170066 0.0495452 0.0763101 0.131845 0.0382206
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.457474 1.96577 0.942602
     - Transfers = 1.01746 0.222167 0.560975 0.807731 0.209728
NbGpu = 2 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 3.29364 7.16196 5.59063
     - Transfers = 6.78346 1.00807 4.52939 5.57191 1.21155
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.0922093 0.168807 0.117896
     - Transfers = 0.174745 0.0566231 0.0835715 0.130076 0.0446693
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.290962 0.328896 0.30623
     - Transfers = 0.931922 0.234881 0.463156 0.700921 0.231001
NbGpu = 2 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 1.69297 2.0115 1.80671
     - Transfers = 6.13443 1.00454 3.70195 4.73353 1.4009
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.028953 0.0564481 0.0479259
     - Transfers = 0.1986 0.0754975 0.0819986 0.0939524 0.104648
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.261199 0.322686 0.285985
     - Transfers = 0.938266 0.270533 0.452356 0.620128 0.318138
NbGpu = 2 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 1.28603 1.57866 1.42355
     - Transfers = 5.12502 1.04648 2.5946 3.52133 1.60369
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.51272 0.536125 0.527624
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 4.00535 4.92105 4.39768
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 33.4259 36.6691 34.932
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.384708 0.531951 0.406022
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 3.27823 3.60122 3.43964
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 25.9851 27.286 26.24
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.389453 0.420156 0.405165
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 3.00116 3.25248 3.0472
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 23.7617 25.3307 24.3368
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.0434258 0.115973 0.078532
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 1.0755 1.9251 1.64696
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 17.0951 19.6449 18.0732
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.027276 0.039462 0.032351
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.169628 0.179969 0.17501
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 1.12082 1.26265 1.1977
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.0643056 0.0807379 0.0717248
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.219177 0.273727 0.244819
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 1.32377 1.53783 1.42929
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.0977741 0.165675 0.123075
     - Transfers = 0.0706478 0.0478413 0.034236 0.0706478 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.394235 0.88455 0.556114
     - Transfers = 0.373686 0.228327 0.188115 0.373686 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 2.44415 6.46205 4.11124
     - Transfers = 2.3682 0.955515 1.52707 2.3682 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.0752918 0.11742 0.0939275
     - Transfers = 0.0875561 0.0560988 0.0489161 0.0875561 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.246042 0.353586 0.291276
     - Transfers = 0.37927 0.22492 0.198286 0.37927 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 1.36228 1.69973 1.58852
     - Transfers = 2.1812 1.01397 1.33998 2.1812 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.0529388 0.0678792 0.0628381
     - Transfers = 0.104228 0.0754975 0.0874512 0.104228 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.27618 0.343662 0.297843
     - Transfers = 0.498703 0.27263 0.341626 0.498703 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 1.20502 1.57228 1.36384
     - Transfers = 2.24752 1.09052 1.50617 2.24752 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.11714 0.223054 0.162597
     - Transfers = 0.155202 0.0516424 0.0641204 0.115356 0.0398459
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.475808 1.15624 0.56883
     - Transfers = 0.791675 0.231735 0.357853 0.584018 0.207657
NbGpu = 2 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 3.07327 6.32365 5.03185
     - Transfers = 5.221 0.973996 3.1011 4.01829 1.20272
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.10634 0.159275 0.125395
     - Transfers = 0.173854 0.0602931 0.0866124 0.130915 0.0429392
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.250874 0.355098 0.298836
     - Transfers = 0.771228 0.241172 0.349543 0.552233 0.218995
NbGpu = 2 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 1.39459 1.82 1.63515
     - Transfers = 4.64325 1.00087 2.47595 3.31591 1.32734
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.03569 0.0619262 0.0488134
     - Transfers = 0.194406 0.0754975 0.0830472 0.0922747 0.102131
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.241839 0.294454 0.263725
     - Transfers = 0.889402 0.264241 0.448161 0.585735 0.303668
NbGpu = 2 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 1.06216 1.32282 1.21313
     - Transfers = 4.39039 1.04438 2.15084 2.83808 1.55231
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.4878 0.526894 0.507429
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 3.80672 4.14675 3.93311
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 30.6311 33.5977 31.8244
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.393937 0.501442 0.41358
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 3.08047 3.30166 3.11656
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 25.0212 26.0615 25.1574
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.382968 0.392477 0.387227
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 2.9353 3.13564 3.02135
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 23.3194 23.8709 23.6082
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.0445689 0.0793464 0.0641529
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 1.43453 1.75571 1.56708
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 17.1871 18.7821 17.8435
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.0272115 0.0424645 0.0312433
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.160773 0.16689 0.163347
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 1.13471 1.22439 1.17462
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.0655389 0.0754234 0.0709953
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.240261 0.250331 0.246677
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 1.28932 1.37653 1.34328
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.0952671 0.154328 0.118705
     - Transfers = 0.0688259 0.0452198 0.0355074 0.0688259 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.389202 0.634984 0.471316
     - Transfers = 0.340237 0.219152 0.156919 0.340237 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 2.55148 5.1638 3.43909
     - Transfers = 2.02914 0.984351 1.18981 2.02914 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.061455 0.122488 0.0951198
     - Transfers = 0.0832045 0.0555745 0.0513802 0.0832045 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.250307 0.308965 0.282063
     - Transfers = 0.374027 0.229114 0.215273 0.374027 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 1.4391 1.71762 1.58229
     - Transfers = 2.12153 1.03127 1.34386 2.12153 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.0421787 0.0694465 0.0605731
     - Transfers = 0.101292 0.0754975 0.0912261 0.101292 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.25673 0.288831 0.276349
     - Transfers = 0.467665 0.270533 0.33848 0.467665 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 1.21674 1.40137 1.32257
     - Transfers = 2.23745 1.06955 1.60579 2.23745 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.138212 0.22244 0.167645
     - Transfers = 0.146263 0.0508559 0.0727319 0.11398 0.032283
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.416965 1.86926 0.62942
     - Transfers = 0.760742 0.225444 0.389284 0.583533 0.177209
NbGpu = 2 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 2.93069 10.4978 4.34379
     - Transfers = 4.6469 0.990773 2.797 3.62933 1.01756
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.105349 0.158086 0.131513
     - Transfers = 0.16599 0.0571474 0.0861405 0.123103 0.0428868
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.274028 0.329613 0.297411
     - Transfers = 0.811283 0.232784 0.432433 0.596482 0.214801
NbGpu = 2 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 1.39136 1.72041 1.52693
     - Transfers = 4.491 1.0145 2.62443 3.27187 1.21913
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.038877 0.0586017 0.0503421
     - Transfers = 0.184759 0.0754975 0.0840958 0.0916455 0.0931135
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.236162 0.29718 0.259811
     - Transfers = 0.868011 0.260047 0.462003 0.561827 0.306184
NbGpu = 2 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 1.05081 1.24989 1.15434
     - Transfers = 4.24967 1.03809 2.25947 2.72504 1.52463


==> Results/build-70/results--20241103_151359/output_gemm.txt <==
[SPECX] There are 2 gpus
[SPECX] - Device id: 0
[SPECX]   Device name: Tesla V100-PCIE-16GB
[SPECX] - Device id: 1
[SPECX]   Device name: Tesla V100-PCIE-16GB
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 2.74984 3.51447 2.95227
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 0.149684 0.162994 0.153429
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 0.161089 0.356585 0.205146
     - Transfers = 0.202244 0.200278 0.0786563 0.202244 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 0.184024 0.421759 0.219519
     - Transfers = 0.494836 0.201064 0.196385 0.408198 0.0866386
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 21.9425 25.5921 23.5003
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 1.20464 2.28059 1.71144
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 1.58247 3.26769 1.85058
     - Transfers = 1.65088 1.01253 0.784309 1.65088 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 1.48935 2.05228 1.74598
     - Transfers = 3.37564 0.932053 1.59074 2.62518 0.750466
NbGpu = -1 MatrixSize = 16384 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 181.363 211.625 187.539
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 9.25995 19.0711 11.1527
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 11.4305 17.8655 12.4307
     - Transfers = 9.81748 4.17373 5.79847 9.81748 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 12.2131 19.2204 14.8881
     - Transfers = 22.9724 4.30218 14.2084 18.4993 4.47305
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 2.58332 2.85261 2.70362
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 0.116322 0.187874 0.12514
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 0.125905 0.144798 0.133719
     - Transfers = 0.24458 0.182452 0.0986186 0.24458 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 0.132794 0.150113 0.141838
     - Transfers = 0.572785 0.207094 0.225234 0.456969 0.115815
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 19.8707 21.9212 20.5745
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 0.898481 1.05096 0.965968
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 0.981853 1.07198 1.02219
     - Transfers = 1.6255 0.92065 0.775527 1.6255 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 1.03516 1.14743 1.08465
     - Transfers = 4.0312 1.04176 2.00283 3.06457 0.96663
NbGpu = -1 MatrixSize = 16384 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 161.863 175.493 163.827
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 6.9004 8.16335 7.23408
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 7.89663 8.39225 8.04822
     - Transfers = 11.0441 4.37256 6.86157 11.0441 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 8.27354 8.7482 8.48266
     - Transfers = 27.9432 4.4727 18.2615 22.5567 5.38653
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 2.13054 2.24821 2.19779
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 0.124057 0.156825 0.134864
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 0.122442 0.140537 0.130264
     - Transfers = 0.255433 0.192938 0.0983564 0.255433 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 0.126974 0.13772 0.132713
     - Transfers = 0.520723 0.201327 0.179097 0.407267 0.113456
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 17.0278 18.3762 17.2983
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 0.872168 1.07497 0.992778
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 0.830087 0.90853 0.864539
     - Transfers = 1.76748 1.01083 0.851653 1.76748 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 0.775434 0.81498 0.786658
     - Transfers = 3.84869 1.11568 1.67416 2.7393 1.10939
NbGpu = -1 MatrixSize = 16384 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 140.376 147.926 142.877
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 6.48124 8.59089 6.93061
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 6.44584 6.71556 6.51147
     - Transfers = 12.2753 4.62632 8.02182 12.2753 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 5.82562 5.91057 5.84585
     - Transfers = 26.0261 4.7123 14.7912 19.0856 6.94052
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 2.84591 3.35844 3.02824
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 0.141304 0.619182 0.213841
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 0.206399 0.360087 0.252181
     - Transfers = 0.254476 0.19071 0.0944505 0.254476 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 0.259238 0.591034 0.314051
     - Transfers = 0.595303 0.22859 0.226532 0.465646 0.129656
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 23.2145 25.7265 24.6495
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 1.14262 1.5794 1.24657
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 1.5012 2.45628 1.72877
     - Transfers = 1.51722 0.904528 0.661796 1.51722 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 1.66537 2.70843 1.89945
     - Transfers = 3.52539 1.00532 1.59958 2.65577 0.869623
NbGpu = -1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 189.368 207.659 192.626
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 9.85731 16.4475 12.0517
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 11.4029 14.5609 12.8096
     - Transfers = 9.18195 4.26115 5.07279 9.18195 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 13.0584 15.7442 13.8213
     - Transfers = 20.6392 4.31017 11.849 16.1426 4.49653
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 2.50445 2.57139 2.52909
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 0.112782 0.206811 0.12609
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 0.135257 0.17395 0.151272
     - Transfers = 0.279655 0.224395 0.0884474 0.279655 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 0.146701 0.192643 0.172328
     - Transfers = 0.602354 0.236454 0.191942 0.441031 0.161323
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 19.7133 20.9981 20.032
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 0.935549 1.01732 0.965349
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 0.98296 1.08998 1.03604
     - Transfers = 1.65581 1.06745 0.667733 1.65581 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 0.991129 1.02379 1.01225
     - Transfers = 3.74247 1.10887 1.57397 2.64136 1.10111
NbGpu = -1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 158.276 173.809 163.564
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 6.76958 7.99517 7.18668
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 7.28868 7.68416 7.44273
     - Transfers = 9.78589 4.53195 5.50329 9.78589 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 7.15617 7.49639 7.31306
     - Transfers = 22.4179 4.59224 12.754 17.0472 5.3707
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 2.19576 2.34695 2.27568
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 0.129969 0.169458 0.138469
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 0.136228 0.171725 0.149094
     - Transfers = 0.282486 0.239075 0.0943718 0.282486 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 0.13743 0.15958 0.147119
     - Transfers = 0.591397 0.25795 0.16966 0.418801 0.172596
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 17.632 18.8086 17.8268
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 0.886601 1.17393 1.0336
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 0.827322 0.890807 0.854591
     - Transfers = 1.84256 1.18489 0.835715 1.84256 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 0.711727 0.769902 0.739555
     - Transfers = 3.4408 1.16602 1.22012 2.27038 1.17042
NbGpu = -1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 141.093 146.291 143.079
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 6.44312 8.59755 6.88362
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 5.65568 6.12656 5.82667
     - Transfers = 10.1894 4.90104 5.98129 10.1894 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 4.83384 4.93436 4.88272
     - Transfers = 20.024 4.80877 9.37427 13.6183 6.40575
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 2.76661 3.0209 2.89375
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 0.150009 0.333003 0.179382
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 0.18714 0.231609 0.204259
     - Transfers = 0.263796 0.276038 0.0308806 0.263796 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 0.199778 0.277952 0.233442
     - Transfers = 0.499909 0.254411 0.0496632 0.296891 0.203017
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 21.9638 23.1456 22.2356
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 1.18282 1.47365 1.30808
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 1.26116 1.66955 1.39894
     - Transfers = 1.14179 1.15383 0.134611 1.14179 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 1.327 1.73639 1.46923
     - Transfers = 2.21821 1.12014 0.21231 1.25155 0.966656
NbGpu = -1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 180.39 184.237 181.855
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 10.0534 13.0978 10.9186
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 10.2458 13.3982 11.1823
     - Transfers = 4.77958 4.80982 0.594071 4.77958 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 10.705 13.0737 11.5002
     - Transfers = 9.30479 4.64218 0.91618 5.157 4.14779
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 2.40061 2.65697 2.52752
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 0.110825 0.198209 0.12368
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 0.128504 0.177299 0.140435
     - Transfers = 0.264241 0.275251 0.0495452 0.264241 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 0.118217 0.17121 0.141108
     - Transfers = 0.548405 0.277348 0.0884998 0.340053 0.208352
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 19.2409 20.6103 19.478
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 0.930151 1.01163 0.954847
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 0.723331 0.861643 0.77933
     - Transfers = 1.30537 1.30233 0.269484 1.30537 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 0.64102 0.70066 0.674822
     - Transfers = 2.4888 1.22212 0.412457 1.46088 1.02792
NbGpu = -1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 156.53 170.311 161.032
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 6.71387 7.94886 7.0746
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 4.74773 5.09518 4.93871
     - Transfers = 5.59153 5.59677 1.36561 5.59153 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 4.07995 4.32016 4.22747
     - Transfers = 10.4493 5.07144 1.80261 6.0474 4.40192
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 2.16112 2.2452 2.20812
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 0.133367 0.188744 0.145554
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 0.136652 0.165701 0.14984
     - Transfers = 0.258579 0.24327 0.064802 0.258579 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 0.120671 0.158515 0.138708
     - Transfers = 0.529741 0.291504 0.113456 0.358403 0.171337
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 17.363 17.8023 17.4431
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 0.904626 1.14189 1.01819
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 0.613607 0.72703 0.66282
     - Transfers = 1.43005 1.40719 0.407477 1.43005 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 0.475082 0.543277 0.509552
     - Transfers = 2.68582 1.31911 0.575459 1.63368 1.05214
NbGpu = -1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 137.313 141.587 138.175
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 6.35586 8.46222 6.75575
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 3.13675 3.26322 3.1871
     - Transfers = 6.07461 6.00834 1.84109 6.0744 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 2.26064 2.49667 2.35366
     - Transfers = 10.9476 5.30789 2.2125 6.47873 4.46882


==> Results/build-70/results--20241103_151359/output_particles.txt <==
Best kenel config:
 - Inner block 64 threads 128
 - Outer block 64 threads 128
[SPECX] There are 2 gpus
[SPECX] - Device id: 0
[SPECX]   Device name: Tesla V100-PCIE-16GB
[SPECX] - Device id: 1
[SPECX]   Device name: Tesla V100-PCIE-16GB
NbGpu = -1 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 4.56249 Max = 4.61611 Avg = 4.57758
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 9.307 Max = 9.36619 Avg = 9.32304
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 18.2405 Max = 18.3133 Avg = 18.2636
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 1024 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 37.2669 Max = 37.436 Avg = 37.3066
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.194149 Max = 0.20868 Avg = 0.19794
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.34471 Max = 0.370494 Avg = 0.352898
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.634001 Max = 0.653653 Avg = 0.643728
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 1024 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 1.19539 Max = 1.20657 Avg = 1.19955
 - Transfers = 0 0 0 0 0
NbGpu = 1 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.109962 Max = 0.138652 Avg = 0.126783
 - Transfers = 0.0115923 0.00724922 0.0115923 0.0115899 0
NbGpu = 1 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.182705 Max = 0.222197 Avg = 0.205153
 - Transfers = 0.0260575 0.017198 0.0260575 0.0260575 0
NbGpu = 1 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.299672 Max = 0.32949 Avg = 0.315585
 - Transfers = 0.0537219 0.0319816 0.0537219 0.0537219 0
NbGpu = 1 BlockSize = 1024 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.516234 Max = 0.57412 Avg = 0.542296
 - Transfers = 0.108084 0.0685805 0.108084 0.108082 0
NbGpu = 2 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.104285 Max = 0.151861 Avg = 0.130183
 - Transfers = 0.0169436 0.00505203 0.0125753 0.0125753 0.00436828
NbGpu = 2 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.168121 Max = 0.183951 Avg = 0.176673
 - Transfers = 0.0352234 0.0104454 0.0256031 0.0256031 0.00962035
NbGpu = 2 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.276057 Max = 0.360142 Avg = 0.30599
 - Transfers = 0.071245 0.0189056 0.0528093 0.0528093 0.0184356
NbGpu = 2 BlockSize = 1024 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.517656 Max = 0.598155 Avg = 0.55649
 - Transfers = 0.149419 0.0368698 0.109986 0.109987 0.0394299
NbGpu = -1 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 4.59813 Max = 4.62486 Avg = 4.60414
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 9.22562 Max = 9.24184 Avg = 9.23479
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 18.5746 Max = 18.6435 Avg = 18.606
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 38.1166 Max = 38.2978 Avg = 38.1765
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.208551 Max = 0.238472 Avg = 0.216494
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.328653 Max = 0.336595 Avg = 0.332022
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.609335 Max = 0.619282 Avg = 0.613337
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 1.23362 Max = 1.24729 Avg = 1.24044
 - Transfers = 0 0 0 0 0
NbGpu = 1 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.115994 Max = 0.146376 Avg = 0.131457
 - Transfers = 0.0120722 0.00747398 0.0120722 0.0120697 0
NbGpu = 1 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.172182 Max = 0.227148 Avg = 0.199899
 - Transfers = 0.0237086 0.0150812 0.0237086 0.0237086 0
NbGpu = 1 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.30175 Max = 0.35211 Avg = 0.333543
 - Transfers = 0.0513468 0.0285384 0.0513468 0.0513468 0
NbGpu = 1 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.533381 Max = 0.603519 Avg = 0.570474
 - Transfers = 0.104673 0.0558577 0.104663 0.104671 0
NbGpu = 2 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.125547 Max = 0.18393 Avg = 0.143316
 - Transfers = 0.0159422 0.00528704 0.0120603 0.0120603 0.00388184
NbGpu = 2 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.18015 Max = 0.201069 Avg = 0.190117
 - Transfers = 0.0335651 0.0097767 0.0256119 0.0256119 0.00795319
NbGpu = 2 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.316495 Max = 0.341048 Avg = 0.332287
 - Transfers = 0.0679769 0.0189775 0.0512262 0.0512232 0.0167488
NbGpu = 2 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.523207 Max = 0.569019 Avg = 0.553562
 - Transfers = 0.140601 0.034509 0.104823 0.104823 0.0357718
NbGpu = -1 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 4.47734 Max = 4.49152 Avg = 4.48393
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 9.62625 Max = 9.66531 Avg = 9.63627
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 18.3474 Max = 18.3761 Avg = 18.3577
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 36.9646 Max = 37.0541 Avg = 36.9854
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.192106 Max = 0.212503 Avg = 0.202869
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.33759 Max = 0.347282 Avg = 0.341198
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.634582 Max = 0.651601 Avg = 0.642738
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 1.22484 Max = 1.23923 Avg = 1.23299
 - Transfers = 0 0 0 0 0
NbGpu = 1 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.108454 Max = 0.140653 Avg = 0.120785
 - Transfers = 0.0109172 0.00802042 0.0109172 0.0109172 0
NbGpu = 1 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.172166 Max = 0.185172 Avg = 0.177601
 - Transfers = 0.021557 0.014567 0.021557 0.021557 0
NbGpu = 1 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.303381 Max = 0.346067 Avg = 0.318316
 - Transfers = 0.0466681 0.0318618 0.0466681 0.0466681 0
NbGpu = 1 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.4396 Max = 0.547628 Avg = 0.492842
 - Transfers = 0.0958035 0.0705362 0.0958035 0.0958011 0
NbGpu = 2 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.113503 Max = 0.133373 Avg = 0.12429
 - Transfers = 0.0153985 0.0061353 0.0115601 0.0115601 0.00383839
NbGpu = 2 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.180582 Max = 0.22398 Avg = 0.196901
 - Transfers = 0.0319114 0.0111145 0.0241142 0.0241119 0.00779717
NbGpu = 2 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.275027 Max = 0.3161 Avg = 0.296944
 - Transfers = 0.0657779 0.0200694 0.0481237 0.0481237 0.0176542
NbGpu = 2 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.489885 Max = 0.541016 Avg = 0.516961
 - Transfers = 0.12879 0.0381298 0.0961327 0.0961354 0.0326543
NbGpu = -1 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 4.59824 Max = 4.62109 Avg = 4.60775
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 9.04497 Max = 9.07302 Avg = 9.05459
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 19.0475 Max = 19.0782 Avg = 19.0593
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 36.9685 Max = 37.0189 Avg = 36.9829
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.194136 Max = 0.226329 Avg = 0.204017
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.333361 Max = 0.3416 Avg = 0.337262
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.613225 Max = 0.625097 Avg = 0.619662
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 1.19394 Max = 1.2145 Avg = 1.20527
 - Transfers = 0 0 0 0 0
NbGpu = 1 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.122185 Max = 0.152203 Avg = 0.138404
 - Transfers = 0.0105944 0.00810976 0.0105944 0.0105944 0
NbGpu = 1 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.155854 Max = 0.200837 Avg = 0.174933
 - Transfers = 0.0217677 0.0168281 0.0217677 0.0217677 0
NbGpu = 1 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.283239 Max = 0.322096 Avg = 0.30667
 - Transfers = 0.0432955 0.0350372 0.0432955 0.0432955 0
NbGpu = 1 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.511122 Max = 0.587858 Avg = 0.557641
 - Transfers = 0.0851053 0.0697055 0.0851053 0.0851053 0
NbGpu = 2 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.104042 Max = 0.137526 Avg = 0.122559
 - Transfers = 0.0146643 0.00617722 0.0113537 0.0113537 0.00331063
NbGpu = 2 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.177052 Max = 0.212468 Avg = 0.196427
 - Transfers = 0.0285381 0.0101993 0.0224756 0.0224756 0.0060625
NbGpu = 2 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.267191 Max = 0.331156 Avg = 0.296725
 - Transfers = 0.058138 0.0221928 0.0454841 0.0454841 0.0126539
NbGpu = 2 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.490055 Max = 0.55133 Avg = 0.524709
 - Transfers = 0.112393 0.039927 0.0884339 0.0884339 0.0239593
NbGpu = -1 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 4.49936 Max = 4.51444 Avg = 4.50293
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 9.30831 Max = 9.32863 Avg = 9.31699
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 18.3587 Max = 18.3862 Avg = 18.37
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 37.0446 Max = 37.1028 Avg = 37.059
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.21081 Max = 0.247977 Avg = 0.220495
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.33959 Max = 0.349102 Avg = 0.345248
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.620059 Max = 0.632067 Avg = 0.625863
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 1.22191 Max = 1.23046 Avg = 1.22571
 - Transfers = 0 0 0 0 0
NbGpu = 1 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.121844 Max = 0.156543 Avg = 0.134957
 - Transfers = 0.0103165 0.00738323 0.0103165 0.0103165 0
NbGpu = 1 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.181046 Max = 0.210702 Avg = 0.198388
 - Transfers = 0.0207909 0.0164836 0.0207909 0.0207909 0
NbGpu = 1 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.29394 Max = 0.336444 Avg = 0.318216
 - Transfers = 0.0401278 0.0300445 0.0401278 0.0401278 0
NbGpu = 1 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.533083 Max = 0.587709 Avg = 0.559675
 - Transfers = 0.0790551 0.0570984 0.0790551 0.0790524 0
NbGpu = 2 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.117857 Max = 0.143691 Avg = 0.134823
 - Transfers = 0.0131256 0.00564762 0.0106617 0.0106617 0.00246399
NbGpu = 2 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.173079 Max = 0.213998 Avg = 0.19866
 - Transfers = 0.0280042 0.0101189 0.0221372 0.0221372 0.00586697
NbGpu = 2 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.292379 Max = 0.323087 Avg = 0.308651
 - Transfers = 0.0552032 0.0183142 0.0422782 0.0422778 0.0129226
NbGpu = 2 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.509277 Max = 0.554277 Avg = 0.527524
 - Transfers = 0.111815 0.0369394 0.0862314 0.0862314 0.025584


==> Results/build-70/results--20241103_151359/particle-simu.csv <==
NbCpu,NbGpu,BlockSize,Multiprio,Multiprio,PrioPair,MinDuration,MaxDuration,AvgDuration,TotalTransfer,MaxTransfer,DeviceToHostTransfer,HostToDeviceTransfer,DeviceToDeviceTransfer
1,0,128,FALSE,FALSE,FALSE,4.56249,4.61611,4.57758,0,0,0,0,0
1,0,256,FALSE,FALSE,FALSE,9.307,9.36619,9.32304,0,0,0,0,0
1,0,512,FALSE,FALSE,FALSE,18.2405,18.3133,18.2636,0,0,0,0,0
1,0,1024,FALSE,FALSE,FALSE,37.2669,37.436,37.3066,0,0,0,0,0
32,0,128,FALSE,FALSE,FALSE,0.194149,0.20868,0.19794,0,0,0,0,0
32,0,256,FALSE,FALSE,FALSE,0.34471,0.370494,0.352898,0,0,0,0,0
32,0,512,FALSE,FALSE,FALSE,0.634001,0.653653,0.643728,0,0,0,0,0
32,0,1024,FALSE,FALSE,FALSE,1.19539,1.20657,1.19955,0,0,0,0,0
32,1,128,FALSE,FALSE,FALSE,0.109962,0.138652,0.126783,0.0115923,0.00724922,0.0115923,0.0115899,0
32,1,256,FALSE,FALSE,FALSE,0.182705,0.222197,0.205153,0.0260575,0.017198,0.0260575,0.0260575,0
32,1,512,FALSE,FALSE,FALSE,0.299672,0.32949,0.315585,0.0537219,0.0319816,0.0537219,0.0537219,0
32,1,1024,FALSE,FALSE,FALSE,0.516234,0.57412,0.542296,0.108084,0.0685805,0.108084,0.108082,0
32,2,128,FALSE,FALSE,FALSE,0.104285,0.151861,0.130183,0.0169436,0.00505203,0.0125753,0.0125753,0.00436828
32,2,256,FALSE,FALSE,FALSE,0.168121,0.183951,0.176673,0.0352234,0.0104454,0.0256031,0.0256031,0.00962035
32,2,512,FALSE,FALSE,FALSE,0.276057,0.360142,0.30599,0.071245,0.0189056,0.0528093,0.0528093,0.0184356
32,2,1024,FALSE,FALSE,FALSE,0.517656,0.598155,0.55649,0.149419,0.0368698,0.109986,0.109987,0.0394299
1,0,128,TRUE,FALSE,FALSE,4.59813,4.62486,4.60414,0,0,0,0,0
1,0,256,TRUE,FALSE,FALSE,9.22562,9.24184,9.23479,0,0,0,0,0
1,0,512,TRUE,FALSE,FALSE,18.5746,18.6435,18.606,0,0,0,0,0
1,0,1024,TRUE,FALSE,FALSE,38.1166,38.2978,38.1765,0,0,0,0,0
32,0,128,TRUE,FALSE,FALSE,0.208551,0.238472,0.216494,0,0,0,0,0
32,0,256,TRUE,FALSE,FALSE,0.328653,0.336595,0.332022,0,0,0,0,0
32,0,512,TRUE,FALSE,FALSE,0.609335,0.619282,0.613337,0,0,0,0,0
32,0,1024,TRUE,FALSE,FALSE,1.23362,1.24729,1.24044,0,0,0,0,0
32,1,128,TRUE,FALSE,FALSE,0.115994,0.146376,0.131457,0.0120722,0.00747398,0.0120722,0.0120697,0
32,1,256,TRUE,FALSE,FALSE,0.172182,0.227148,0.199899,0.0237086,0.0150812,0.0237086,0.0237086,0
32,1,512,TRUE,FALSE,FALSE,0.30175,0.35211,0.333543,0.0513468,0.0285384,0.0513468,0.0513468,0
32,1,1024,TRUE,FALSE,FALSE,0.533381,0.603519,0.570474,0.104673,0.0558577,0.104663,0.104671,0
32,2,128,TRUE,FALSE,FALSE,0.125547,0.18393,0.143316,0.0159422,0.00528704,0.0120603,0.0120603,0.00388184
32,2,256,TRUE,FALSE,FALSE,0.18015,0.201069,0.190117,0.0335651,0.0097767,0.0256119,0.0256119,0.00795319
32,2,512,TRUE,FALSE,FALSE,0.316495,0.341048,0.332287,0.0679769,0.0189775,0.0512262,0.0512232,0.0167488
32,2,1024,TRUE,FALSE,FALSE,0.523207,0.569019,0.553562,0.140601,0.034509,0.104823,0.104823,0.0357718
1,0,128,TRUE,TRUE,FALSE,4.47734,4.49152,4.48393,0,0,0,0,0
1,0,256,TRUE,TRUE,FALSE,9.62625,9.66531,9.63627,0,0,0,0,0
1,0,512,TRUE,TRUE,FALSE,18.3474,18.3761,18.3577,0,0,0,0,0
1,0,1024,TRUE,TRUE,FALSE,36.9646,37.0541,36.9854,0,0,0,0,0
32,0,128,TRUE,TRUE,FALSE,0.192106,0.212503,0.202869,0,0,0,0,0
32,0,256,TRUE,TRUE,FALSE,0.33759,0.347282,0.341198,0,0,0,0,0
32,0,512,TRUE,TRUE,FALSE,0.634582,0.651601,0.642738,0,0,0,0,0
32,0,1024,TRUE,TRUE,FALSE,1.22484,1.23923,1.23299,0,0,0,0,0
32,1,128,TRUE,TRUE,FALSE,0.108454,0.140653,0.120785,0.0109172,0.00802042,0.0109172,0.0109172,0
32,1,256,TRUE,TRUE,FALSE,0.172166,0.185172,0.177601,0.021557,0.014567,0.021557,0.021557,0
32,1,512,TRUE,TRUE,FALSE,0.303381,0.346067,0.318316,0.0466681,0.0318618,0.0466681,0.0466681,0
32,1,1024,TRUE,TRUE,FALSE,0.4396,0.547628,0.492842,0.0958035,0.0705362,0.0958035,0.0958011,0
32,2,128,TRUE,TRUE,FALSE,0.113503,0.133373,0.12429,0.0153985,0.0061353,0.0115601,0.0115601,0.00383839
32,2,256,TRUE,TRUE,FALSE,0.180582,0.22398,0.196901,0.0319114,0.0111145,0.0241142,0.0241119,0.00779717
32,2,512,TRUE,TRUE,FALSE,0.275027,0.3161,0.296944,0.0657779,0.0200694,0.0481237,0.0481237,0.0176542
32,2,1024,TRUE,TRUE,FALSE,0.489885,0.541016,0.516961,0.12879,0.0381298,0.0961327,0.0961354,0.0326543
1,0,128,TRUE,TRUE,TRUE,4.59824,4.62109,4.60775,0,0,0,0,0
1,0,256,TRUE,TRUE,TRUE,9.04497,9.07302,9.05459,0,0,0,0,0
1,0,512,TRUE,TRUE,TRUE,19.0475,19.0782,19.0593,0,0,0,0,0
1,0,1024,TRUE,TRUE,TRUE,36.9685,37.0189,36.9829,0,0,0,0,0
32,0,128,TRUE,TRUE,TRUE,0.194136,0.226329,0.204017,0,0,0,0,0
32,0,256,TRUE,TRUE,TRUE,0.333361,0.3416,0.337262,0,0,0,0,0
32,0,512,TRUE,TRUE,TRUE,0.613225,0.625097,0.619662,0,0,0,0,0
32,0,1024,TRUE,TRUE,TRUE,1.19394,1.2145,1.20527,0,0,0,0,0
32,1,128,TRUE,TRUE,TRUE,0.122185,0.152203,0.138404,0.0105944,0.00810976,0.0105944,0.0105944,0
32,1,256,TRUE,TRUE,TRUE,0.155854,0.200837,0.174933,0.0217677,0.0168281,0.0217677,0.0217677,0
32,1,512,TRUE,TRUE,TRUE,0.283239,0.322096,0.30667,0.0432955,0.0350372,0.0432955,0.0432955,0
32,1,1024,TRUE,TRUE,TRUE,0.511122,0.587858,0.557641,0.0851053,0.0697055,0.0851053,0.0851053,0
32,2,128,TRUE,TRUE,TRUE,0.104042,0.137526,0.122559,0.0146643,0.00617722,0.0113537,0.0113537,0.00331063
32,2,256,TRUE,TRUE,TRUE,0.177052,0.212468,0.196427,0.0285381,0.0101993,0.0224756,0.0224756,0.0060625
32,2,512,TRUE,TRUE,TRUE,0.267191,0.331156,0.296725,0.058138,0.0221928,0.0454841,0.0454841,0.0126539
32,2,1024,TRUE,TRUE,TRUE,0.490055,0.55133,0.524709,0.112393,0.039927,0.0884339,0.0884339,0.0239593
1,0,128,TRUE,FALSE,TRUE,4.49936,4.51444,4.50293,0,0,0,0,0
1,0,256,TRUE,FALSE,TRUE,9.30831,9.32863,9.31699,0,0,0,0,0
1,0,512,TRUE,FALSE,TRUE,18.3587,18.3862,18.37,0,0,0,0,0
1,0,1024,TRUE,FALSE,TRUE,37.0446,37.1028,37.059,0,0,0,0,0
32,0,128,TRUE,FALSE,TRUE,0.21081,0.247977,0.220495,0,0,0,0,0
32,0,256,TRUE,FALSE,TRUE,0.33959,0.349102,0.345248,0,0,0,0,0
32,0,512,TRUE,FALSE,TRUE,0.620059,0.632067,0.625863,0,0,0,0,0
32,0,1024,TRUE,FALSE,TRUE,1.22191,1.23046,1.22571,0,0,0,0,0
32,1,128,TRUE,FALSE,TRUE,0.121844,0.156543,0.134957,0.0103165,0.00738323,0.0103165,0.0103165,0
32,1,256,TRUE,FALSE,TRUE,0.181046,0.210702,0.198388,0.0207909,0.0164836,0.0207909,0.0207909,0
32,1,512,TRUE,FALSE,TRUE,0.29394,0.336444,0.318216,0.0401278,0.0300445,0.0401278,0.0401278,0
32,1,1024,TRUE,FALSE,TRUE,0.533083,0.587709,0.559675,0.0790551,0.0570984,0.0790551,0.0790524,0
32,2,128,TRUE,FALSE,TRUE,0.117857,0.143691,0.134823,0.0131256,0.00564762,0.0106617,0.0106617,0.00246399
32,2,256,TRUE,FALSE,TRUE,0.173079,0.213998,0.19866,0.0280042,0.0101189,0.0221372,0.0221372,0.00586697
32,2,512,TRUE,FALSE,TRUE,0.292379,0.323087,0.308651,0.0552032,0.0183142,0.0422782,0.0422778,0.0129226
32,2,1024,TRUE,FALSE,TRUE,0.509277,0.554277,0.527524,0.111815,0.0369394,0.0862314,0.0862314,0.025584


==> Results/build-75/results--20241103_151509/axpy.csv <==
NbCpus,NbGpu,NbBlocks,BlockSize,Multiprio,PrioPair,FavorLocality,MinDuration,MaxDuration,AvgDuration,TotalTransfer,MaxTransfer,DeviceToHostTransfer,HostToDeviceTransfer,DeviceToDeviceTransfer
1,0,256,131072,FALSE,FALSE,FALSE,0.0547522,0.0667798,0.0560214,0,0,0,0,0
1,0,256,262144,FALSE,FALSE,FALSE,0.0931907,0.387552,0.180577,0,0,0,0,0
1,0,256,524288,FALSE,FALSE,FALSE,0.21222,1.02875,0.399708,0,0,0,0,0
1,0,512,131072,FALSE,FALSE,FALSE,0.115296,0.387219,0.142941,0,0,0,0,0
1,0,512,262144,FALSE,FALSE,FALSE,0.2301,1.19267,0.439783,0,0,0,0,0
1,0,512,524288,FALSE,FALSE,FALSE,0.464056,2.76265,0.824186,0,0,0,0,0
1,0,1024,131072,FALSE,FALSE,FALSE,0.244985,0.862088,0.395351,0,0,0,0,0
1,0,1024,262144,FALSE,FALSE,FALSE,0.478134,1.48087,0.889303,0,0,0,0,0
1,0,1024,524288,FALSE,FALSE,FALSE,0.942084,5.24867,1.71215,0,0,0,0,0
40,0,256,131072,FALSE,FALSE,FALSE,0.00720002,0.018646,0.0100914,0,0,0,0,0
40,0,256,262144,FALSE,FALSE,FALSE,0.0144726,0.0152347,0.0147905,0,0,0,0,0
40,0,256,524288,FALSE,FALSE,FALSE,0.0277635,0.0599803,0.0312972,0,0,0,0,0
40,0,512,131072,FALSE,FALSE,FALSE,0.0187334,0.0223521,0.0194879,0,0,0,0,0
40,0,512,262144,FALSE,FALSE,FALSE,0.0286212,0.0453866,0.0311045,0,0,0,0,0
40,0,512,524288,FALSE,FALSE,FALSE,0.0564605,0.0889092,0.0601217,0,0,0,0,0
40,0,1024,131072,FALSE,FALSE,FALSE,0.0362388,0.0578704,0.0413729,0,0,0,0,0
40,0,1024,262144,FALSE,FALSE,FALSE,0.0576684,0.0811761,0.0607143,0,0,0,0,0
40,0,1024,524288,FALSE,FALSE,FALSE,0.114916,0.155417,0.119521,0,0,0,0,0
40,1,256,131072,FALSE,FALSE,FALSE,0.0089634,0.0334512,0.0124991,0.021391,0.0283116,0.00713032,0.021391,0
40,1,256,262144,FALSE,FALSE,FALSE,0.0155314,0.0220425,0.0182493,0.0248513,0.034603,0.00828375,0.0248513,0
40,1,256,524288,FALSE,FALSE,FALSE,0.0256161,0.0337113,0.027004,0.0415236,0.0503316,0.0138412,0.0415236,0
40,1,512,131072,FALSE,FALSE,FALSE,0.0195656,0.0290031,0.0236099,0.0441975,0.0519045,0.0147325,0.0441975,0
40,1,512,262144,FALSE,FALSE,FALSE,0.0304368,0.0378789,0.0327119,0.0374342,0.0534774,0.0124781,0.0374342,0
40,1,512,524288,FALSE,FALSE,FALSE,0.0594511,0.0622483,0.0609336,0.0679477,0.0817889,0.0226492,0.0679477,0
40,1,1024,131072,FALSE,FALSE,FALSE,0.0400016,0.0731311,0.048061,0.0959447,0.121111,0.0319816,0.0959447,0
40,1,1024,262144,FALSE,FALSE,FALSE,0.0589264,0.0700669,0.0613576,0.0641729,0.0786432,0.021391,0.0641729,0
40,1,1024,524288,FALSE,FALSE,FALSE,0.121598,0.14599,0.130216,0.129604,0.157286,0.0432013,0.129604,0
40,2,256,131072,FALSE,FALSE,FALSE,0.0102421,0.018961,0.0126466,0.0445121,0.0298844,0.0148374,0.0445121,0
40,2,256,262144,FALSE,FALSE,FALSE,0.0134408,0.0189345,0.0155321,0.0585105,0.0408945,0.0195035,0.0585105,0
40,2,256,524288,FALSE,FALSE,FALSE,0.0270595,0.0308447,0.0284806,0.0792723,0.0440402,0.0264241,0.0792723,0
40,2,512,131072,FALSE,FALSE,FALSE,0.0216853,0.033353,0.0263991,0.0918553,0.0613417,0.0306184,0.0918553,0
40,2,512,262144,FALSE,FALSE,FALSE,0.0262663,0.0320441,0.0293531,0.0767558,0.0471859,0.0255853,0.0767558,0
40,2,512,524288,FALSE,FALSE,FALSE,0.0563387,0.0616813,0.0588007,0.127717,0.0754975,0.0425722,0.127717,0
40,2,1024,131072,FALSE,FALSE,FALSE,0.0377227,0.070532,0.0502572,0.161219,0.0943718,0.0537395,0.161219,0
40,2,1024,262144,FALSE,FALSE,FALSE,0.0568732,0.0835544,0.0612075,0.132121,0.0849347,0.0440402,0.132121,0
40,2,1024,524288,FALSE,FALSE,FALSE,0.113946,0.131591,0.118877,0.237188,0.157286,0.0790626,0.237188,0
1,0,256,131072,TRUE,FALSE,FALSE,0.050825,0.061505,0.052147,0,0,0,0,0
1,0,256,262144,TRUE,FALSE,FALSE,0.101789,0.111148,0.102844,0,0,0,0,0
1,0,256,524288,TRUE,FALSE,FALSE,0.200478,0.705303,0.324527,0,0,0,0,0
1,0,512,131072,TRUE,FALSE,FALSE,0.0984401,0.108358,0.0996823,0,0,0,0,0
1,0,512,262144,TRUE,FALSE,FALSE,0.205828,0.778147,0.368578,0,0,0,0,0
1,0,512,524288,TRUE,FALSE,FALSE,0.374566,1.14535,0.673588,0,0,0,0,0
1,0,1024,131072,TRUE,FALSE,FALSE,0.195276,0.756363,0.40619,0,0,0,0,0
1,0,1024,262144,TRUE,FALSE,FALSE,0.383715,1.68199,0.756546,0,0,0,0,0
1,0,1024,524288,TRUE,FALSE,FALSE,0.75453,3.00025,1.47167,0,0,0,0,0
40,0,256,131072,TRUE,FALSE,FALSE,0.0126525,0.0275973,0.0165698,0,0,0,0,0
40,0,256,262144,TRUE,FALSE,FALSE,0.0122739,0.0260745,0.0171762,0,0,0,0,0
40,0,256,524288,TRUE,FALSE,FALSE,0.0290064,0.0485031,0.0327707,0,0,0,0,0
40,0,512,131072,TRUE,FALSE,FALSE,0.0252701,0.0431074,0.0302911,0,0,0,0,0
40,0,512,262144,TRUE,FALSE,FALSE,0.0246868,0.082595,0.039779,0,0,0,0,0
40,0,512,524288,TRUE,FALSE,FALSE,0.0555233,0.190419,0.0743613,0,0,0,0,0
40,0,1024,131072,TRUE,FALSE,FALSE,0.0421803,0.0709567,0.0575142,0,0,0,0,0
40,0,1024,262144,TRUE,FALSE,FALSE,0.0474339,0.0709182,0.0549067,0,0,0,0,0
40,0,1024,524288,TRUE,FALSE,FALSE,0.101913,0.18224,0.122613,0,0,0,0,0
40,1,256,131072,TRUE,FALSE,FALSE,0.0153457,0.072854,0.0315542,0.0217055,0.0330301,0.00723517,0.0217055,0
40,1,256,262144,TRUE,FALSE,FALSE,0.0178406,0.0364773,0.0272617,0.0355467,0.0566231,0.0118489,0.0355467,0
40,1,256,524288,TRUE,FALSE,FALSE,0.0389472,0.0919192,0.0497108,0.0704643,0.0817889,0.0234881,0.0704643,0
40,1,512,131072,TRUE,FALSE,FALSE,0.0350064,0.0687192,0.0475992,0.0522191,0.0676332,0.0174064,0.0522191,0
40,1,512,262144,TRUE,FALSE,FALSE,0.0416537,0.141838,0.0646835,0.075812,0.113246,0.0252707,0.075812,0
40,1,512,524288,TRUE,FALSE,FALSE,0.0986704,0.229733,0.153085,0.185598,0.226492,0.061866,0.185598,0
40,1,1024,131072,TRUE,FALSE,FALSE,0.0398423,0.11806,0.0817221,0.0767558,0.092799,0.0255853,0.0767558,0
40,1,1024,262144,TRUE,FALSE,FALSE,0.0701769,0.151486,0.0947311,0.109157,0.154141,0.0363856,0.109157,0
40,1,1024,524288,TRUE,FALSE,FALSE,0.111035,0.194555,0.139124,0.184969,0.226492,0.0616563,0.184969,0
40,2,256,131072,TRUE,FALSE,FALSE,0.0198203,0.0659135,0.0424621,0.0547357,0.0377487,0.0182452,0.0547357,0
40,2,256,262144,TRUE,FALSE,FALSE,0.0333017,0.0933661,0.0430442,0.0591397,0.0440402,0.0197132,0.0591397,0
40,2,256,524288,TRUE,FALSE,FALSE,0.0388157,0.0768451,0.0553923,0.114504,0.0629146,0.0381682,0.114504,0
40,2,512,131072,TRUE,FALSE,FALSE,0.0381531,0.0814441,0.051497,0.0817889,0.0644874,0.027263,0.0817889,0
40,2,512,262144,TRUE,FALSE,FALSE,0.0360323,0.0695283,0.0526113,0.102865,0.0660603,0.0342884,0.102865,0
40,2,512,524288,TRUE,FALSE,FALSE,0.0665324,0.105455,0.0848122,0.240963,0.157286,0.0803209,0.240963,0
40,2,1024,131072,TRUE,FALSE,FALSE,0.0933437,0.146173,0.116985,0.201798,0.121111,0.0672662,0.201798,0
40,2,1024,262144,TRUE,FALSE,FALSE,0.0530592,0.128311,0.0822475,0.184654,0.138412,0.0615514,0.184654,0
40,2,1024,524288,TRUE,FALSE,FALSE,0.132398,0.186837,0.153459,0.36805,0.245367,0.122683,0.36805,0
1,0,256,131072,TRUE,TRUE,FALSE,0.0477293,0.0612127,0.0493053,0,0,0,0,0
1,0,256,262144,TRUE,TRUE,FALSE,0.0907966,0.101664,0.0925131,0,0,0,0,0
1,0,256,524288,TRUE,TRUE,FALSE,0.175316,0.34116,0.228161,0,0,0,0,0
1,0,512,131072,TRUE,TRUE,FALSE,0.086519,0.098557,0.0880236,0,0,0,0,0
1,0,512,262144,TRUE,TRUE,FALSE,0.178419,0.23918,0.187401,0,0,0,0,0
1,0,512,524288,TRUE,TRUE,FALSE,0.365773,1.66452,0.700858,0,0,0,0,0
1,0,1024,131072,TRUE,TRUE,FALSE,0.166613,0.280051,0.197767,0,0,0,0,0
1,0,1024,262144,TRUE,TRUE,FALSE,0.332653,0.487728,0.413303,0,0,0,0,0
1,0,1024,524288,TRUE,TRUE,FALSE,0.787525,4.6124,1.70312,0,0,0,0,0
40,0,256,131072,TRUE,TRUE,FALSE,0.0112725,0.0237684,0.0133296,0,0,0,0,0
40,0,256,262144,TRUE,TRUE,FALSE,0.0163207,0.0292818,0.0219346,0,0,0,0,0
40,0,256,524288,TRUE,TRUE,FALSE,0.0288315,0.043727,0.0337099,0,0,0,0,0
40,0,512,131072,TRUE,TRUE,FALSE,0.0250895,0.0339249,0.027923,0,0,0,0,0
40,0,512,262144,TRUE,TRUE,FALSE,0.029473,0.0525337,0.0375642,0,0,0,0,0
40,0,512,524288,TRUE,TRUE,FALSE,0.0576763,0.065589,0.0589959,0,0,0,0,0
40,0,1024,131072,TRUE,TRUE,FALSE,0.0519923,0.0683828,0.0582628,0,0,0,0,0
40,0,1024,262144,TRUE,TRUE,FALSE,0.0593292,0.078859,0.0677114,0,0,0,0,0
40,0,1024,524288,TRUE,TRUE,FALSE,0.115131,0.139405,0.122212,0,0,0,0,0
40,1,256,131072,TRUE,TRUE,FALSE,0.0194476,0.0503824,0.0317511,0.0221774,0.0377487,0.00739246,0.0221774,0
40,1,256,262144,TRUE,TRUE,FALSE,0.0284436,0.0541696,0.0410706,0.0349176,0.0440402,0.0116392,0.0349176,0
40,1,256,524288,TRUE,TRUE,FALSE,0.0422667,0.0594381,0.0515944,0.0704643,0.0880804,0.0234881,0.0704643,0
40,1,512,131072,TRUE,TRUE,FALSE,0.0278065,0.0760972,0.0496096,0.0452985,0.0644874,0.0150995,0.0452985,0
40,1,512,262144,TRUE,TRUE,FALSE,0.040815,0.0938353,0.0612628,0.0761266,0.138412,0.0253755,0.0761266,0
40,1,512,524288,TRUE,TRUE,FALSE,0.0763982,0.127549,0.090182,0.1252,0.169869,0.0417333,0.1252,0
40,1,1024,131072,TRUE,TRUE,FALSE,0.0597851,0.134615,0.0901051,0.0902824,0.117965,0.0300941,0.0902824,0
40,1,1024,262144,TRUE,TRUE,FALSE,0.0717675,0.108038,0.0877707,0.101292,0.125829,0.0337641,0.101292,0
40,1,1024,524288,TRUE,TRUE,FALSE,0.107582,0.122278,0.113028,0.173644,0.195035,0.0578814,0.173644,0
40,2,256,131072,TRUE,TRUE,FALSE,0.0299224,0.0567188,0.0410303,0.0552075,0.0393216,0.0184025,0.0552075,0
40,2,256,262144,TRUE,TRUE,FALSE,0.0336264,0.0589407,0.0461696,0.0610271,0.0377487,0.0203424,0.0610271,0
40,2,256,524288,TRUE,TRUE,FALSE,0.0403184,0.0716848,0.055905,0.1101,0.069206,0.0367002,0.1101,0
40,2,512,131072,TRUE,TRUE,FALSE,0.0428804,0.0813024,0.0582412,0.071408,0.0471859,0.0238027,0.071408,0
40,2,512,262144,TRUE,TRUE,FALSE,0.050438,0.0838074,0.0621344,0.111044,0.0786432,0.0370147,0.111044,0
40,2,512,524288,TRUE,TRUE,FALSE,0.0733494,0.118658,0.0904476,0.218943,0.157286,0.0729809,0.218943,0
40,2,1024,131072,TRUE,TRUE,FALSE,0.0564487,0.168804,0.121324,0.245524,0.454558,0.0818414,0.245524,0
40,2,1024,262144,TRUE,TRUE,FALSE,0.0637765,0.102987,0.082232,0.177104,0.119538,0.0590348,0.177104,0
40,2,1024,524288,TRUE,TRUE,FALSE,0.120965,0.203114,0.159887,0.350434,0.220201,0.116811,0.350434,0
1,0,256,131072,TRUE,TRUE,TRUE,0.0507983,0.0609675,0.0520862,0,0,0,0,0
1,0,256,262144,TRUE,TRUE,TRUE,0.0996856,0.111814,0.101873,0,0,0,0,0
1,0,256,524288,TRUE,TRUE,TRUE,0.195177,0.205394,0.19817,0,0,0,0,0
1,0,512,131072,TRUE,TRUE,TRUE,0.0974858,0.108219,0.098897,0,0,0,0,0
1,0,512,262144,TRUE,TRUE,TRUE,0.174673,0.213462,0.194448,0,0,0,0,0
1,0,512,524288,TRUE,TRUE,TRUE,0.33751,0.879995,0.493028,0,0,0,0,0
1,0,1024,131072,TRUE,TRUE,TRUE,0.174723,0.387605,0.216151,0,0,0,0,0
1,0,1024,262144,TRUE,TRUE,TRUE,0.339732,0.404842,0.360656,0,0,0,0,0
1,0,1024,524288,TRUE,TRUE,TRUE,0.670513,2.14074,1.08388,0,0,0,0,0
40,0,256,131072,TRUE,TRUE,TRUE,0.0124169,0.0173078,0.0134628,0,0,0,0,0
40,0,256,262144,TRUE,TRUE,TRUE,0.0127161,0.0162521,0.0136632,0,0,0,0,0
40,0,256,524288,TRUE,TRUE,TRUE,0.0211629,0.0344008,0.0251864,0,0,0,0,0
40,0,512,131072,TRUE,TRUE,TRUE,0.023995,0.0416543,0.0285251,0,0,0,0,0
40,0,512,262144,TRUE,TRUE,TRUE,0.0246606,0.0417007,0.0285194,0,0,0,0,0
40,0,512,524288,TRUE,TRUE,TRUE,0.0484065,0.0533617,0.0499052,0,0,0,0,0
40,0,1024,131072,TRUE,TRUE,TRUE,0.0544789,0.0712212,0.0621251,0,0,0,0,0
40,0,1024,262144,TRUE,TRUE,TRUE,0.0515624,0.0697063,0.058056,0,0,0,0,0
40,0,1024,524288,TRUE,TRUE,TRUE,0.105965,0.116816,0.111,0,0,0,0,0
40,1,256,131072,TRUE,TRUE,TRUE,0.0315964,0.0703817,0.0432192,0.0355467,0.0534774,0.0118489,0.0355467,0
40,1,256,262144,TRUE,TRUE,TRUE,0.0140141,0.0548563,0.0315645,0.0308281,0.0440402,0.010276,0.0308281,0
40,1,256,524288,TRUE,TRUE,TRUE,0.0328516,0.0555143,0.0446397,0.0654311,0.100663,0.0218104,0.0654311,0
40,1,512,131072,TRUE,TRUE,TRUE,0.0253235,0.067587,0.0455603,0.0446693,0.0503316,0.0148898,0.0446693,0
40,1,512,262144,TRUE,TRUE,TRUE,0.0339593,0.0619292,0.0466526,0.0651166,0.0817889,0.0217055,0.0651166,0
40,1,512,524288,TRUE,TRUE,TRUE,0.0654267,0.0904826,0.0758728,0.113875,0.132121,0.0379585,0.113875,0
40,1,1024,131072,TRUE,TRUE,TRUE,0.0793663,0.142596,0.111572,0.113246,0.127402,0.0377487,0.113246,0
40,1,1024,262144,TRUE,TRUE,TRUE,0.0658986,0.0973164,0.0753309,0.0852492,0.122683,0.0284164,0.0852492,0
40,1,1024,524288,TRUE,TRUE,TRUE,0.139232,0.173789,0.147225,0.183711,0.226492,0.0612368,0.183711,0
40,2,256,131072,TRUE,TRUE,TRUE,0.0233334,0.050966,0.0360536,0.0445121,0.0314573,0.0148374,0.0445121,0
40,2,256,262144,TRUE,TRUE,TRUE,0.0339793,0.0744251,0.0447062,0.0666894,0.0440402,0.0222298,0.0666894,0
40,2,256,524288,TRUE,TRUE,TRUE,0.0361803,0.0707052,0.0448349,0.135895,0.100663,0.0452985,0.135895,0
40,2,512,131072,TRUE,TRUE,TRUE,0.0513412,0.096405,0.0674434,0.120324,0.108528,0.040108,0.120324,0
40,2,512,262144,TRUE,TRUE,TRUE,0.0448333,0.0758438,0.054317,0.0896532,0.0566231,0.0298844,0.0896532,0
40,2,512,524288,TRUE,TRUE,TRUE,0.0719422,0.115032,0.0830853,0.225863,0.150995,0.0752878,0.225863,0
40,2,1024,131072,TRUE,TRUE,TRUE,0.0645369,0.116712,0.0931293,0.160747,0.108528,0.0535822,0.160747,0
40,2,1024,262144,TRUE,TRUE,TRUE,0.0689302,0.134943,0.0918811,0.19535,0.166724,0.0651166,0.19535,0
40,2,1024,524288,TRUE,TRUE,TRUE,0.127038,0.188095,0.148443,0.344772,0.207618,0.114924,0.344772,0
1,0,256,131072,TRUE,FALSE,TRUE,0.0502277,0.0603819,0.0515752,0,0,0,0,0
1,0,256,262144,TRUE,FALSE,TRUE,0.0950325,0.109451,0.098486,0,0,0,0,0
1,0,256,524288,TRUE,FALSE,TRUE,0.180108,0.277071,0.200993,0,0,0,0,0
1,0,512,131072,TRUE,FALSE,TRUE,0.093419,0.103772,0.0948556,0,0,0,0,0
1,0,512,262144,TRUE,FALSE,TRUE,0.183067,0.30072,0.209505,0,0,0,0,0
1,0,512,524288,TRUE,FALSE,TRUE,0.387658,0.453349,0.394586,0,0,0,0,0
1,0,1024,131072,TRUE,FALSE,TRUE,0.183373,0.251353,0.200045,0,0,0,0,0
1,0,1024,262144,TRUE,FALSE,TRUE,0.437243,2.02197,0.767393,0,0,0,0,0
1,0,1024,524288,TRUE,FALSE,TRUE,0.784446,3.90611,1.75979,0,0,0,0,0
40,0,256,131072,TRUE,FALSE,TRUE,0.0132398,0.0182405,0.0149608,0,0,0,0,0
40,0,256,262144,TRUE,FALSE,TRUE,0.014751,0.0336013,0.0198801,0,0,0,0,0
40,0,256,524288,TRUE,FALSE,TRUE,0.028949,0.0405936,0.0319792,0,0,0,0,0
40,0,512,131072,TRUE,FALSE,TRUE,0.0269597,0.0446302,0.0308124,0,0,0,0,0
40,0,512,262144,TRUE,FALSE,TRUE,0.0293339,0.0490122,0.0345193,0,0,0,0,0
40,0,512,524288,TRUE,FALSE,TRUE,0.0572776,0.0716446,0.0602772,0,0,0,0,0
40,0,1024,131072,TRUE,FALSE,TRUE,0.0541587,0.0798768,0.061931,0,0,0,0,0
40,0,1024,262144,TRUE,FALSE,TRUE,0.0591183,0.0788755,0.0654222,0,0,0,0,0
40,0,1024,524288,TRUE,FALSE,TRUE,0.119861,0.150569,0.129607,0,0,0,0,0
40,1,256,131072,TRUE,FALSE,TRUE,0.0217282,0.0423929,0.0327301,0.0294126,0.0377487,0.00980419,0.0294126,0
40,1,256,262144,TRUE,FALSE,TRUE,0.0310431,0.0649961,0.0401941,0.0478151,0.0912261,0.0159384,0.0478151,0
40,1,256,524288,TRUE,FALSE,TRUE,0.0386786,0.0819733,0.0498345,0.0673186,0.0817889,0.0224395,0.0673186,0
40,1,512,131072,TRUE,FALSE,TRUE,0.0403385,0.0856769,0.0650109,0.0407372,0.0566231,0.0135791,0.0407372,0
40,1,512,262144,TRUE,FALSE,TRUE,0.0296589,0.0901847,0.0486548,0.0572522,0.0786432,0.0190841,0.0572522,0
40,1,512,524288,TRUE,FALSE,TRUE,0.0612344,0.283001,0.10304,0.123942,0.182452,0.0413139,0.123942,0
40,1,1024,131072,TRUE,FALSE,TRUE,0.047945,0.137879,0.0927504,0.100506,0.144703,0.033502,0.100506,0
40,1,1024,262144,TRUE,FALSE,TRUE,0.0647603,0.183684,0.100408,0.113875,0.188744,0.0379585,0.113875,0
40,1,1024,524288,TRUE,FALSE,TRUE,0.0977207,0.504841,0.176148,0.178048,0.226492,0.0593494,0.178048,0
40,2,256,131072,TRUE,FALSE,TRUE,0.0238911,0.0591452,0.034225,0.0553648,0.0471859,0.0184549,0.0553648,0
40,2,256,262144,TRUE,FALSE,TRUE,0.0217205,0.0847471,0.0448751,0.0616563,0.0471859,0.0205521,0.0616563,0
40,2,256,524288,TRUE,FALSE,TRUE,0.0324719,0.0617624,0.0454966,0.122054,0.0880804,0.0406847,0.122054,0
40,2,512,131072,TRUE,FALSE,TRUE,0.0472436,0.123253,0.0658054,0.110258,0.0707789,0.0367526,0.110258,0
40,2,512,262144,TRUE,FALSE,TRUE,0.036938,0.0711567,0.050262,0.0984613,0.0597688,0.0328204,0.0984613,0
40,2,512,524288,TRUE,FALSE,TRUE,0.0667899,0.106321,0.081187,0.230267,0.150995,0.0767558,0.230267,0
40,2,1024,131072,TRUE,FALSE,TRUE,0.0680179,0.126623,0.101366,0.165308,0.103809,0.0551027,0.165308,0
40,2,1024,262144,TRUE,FALSE,TRUE,0.0652751,0.134233,0.0936203,0.177734,0.113246,0.0592445,0.177734,0
40,2,1024,524288,TRUE,FALSE,TRUE,0.133449,0.294133,0.191358,0.367421,0.264241,0.122474,0.367421,0


==> Results/build-75/results--20241103_151509/cholesky.csv <==
NbCpu,NbGpu,MatrixSize,BlockSize,Multiprio,PrioPair,FavorLocality,MinDuration,MaxDuration,AvgDuration,TotalTransfer,MaxTransfer,DeviceToHostTransfer,HostToDeviceTransfer,DeviceToDeviceTransfer
1,0,4096,128,FALSE,FALSE,FALSE,0.885348,0.951505,0.924032,0,0,0,0,0
1,0,8192,128,FALSE,FALSE,FALSE,6.75344,7.57343,7.07275,0,0,0,0,0
1,0,16384,128,FALSE,FALSE,FALSE,53.8734,57.9769,55.8629,0,0,0,0,0
1,0,4096,256,FALSE,FALSE,FALSE,0.788374,0.820075,0.79976,0,0,0,0,0
1,0,8192,256,FALSE,FALSE,FALSE,6.75546,6.96852,6.85532,0,0,0,0,0
1,0,16384,256,FALSE,FALSE,FALSE,53.3106,54.247,53.8071,0,0,0,0,0
1,0,4096,512,FALSE,FALSE,FALSE,0.764378,0.791321,0.776462,0,0,0,0,0
1,0,8192,512,FALSE,FALSE,FALSE,6.34443,6.71135,6.51784,0,0,0,0,0
1,0,16384,512,FALSE,FALSE,FALSE,50.5267,51.26,50.6524,0,0,0,0,0
40,0,4096,128,FALSE,FALSE,FALSE,0.122317,0.167163,0.145054,0,0,0,0,0
40,0,8192,128,FALSE,FALSE,FALSE,1.60892,1.75465,1.69583,0,0,0,0,0
40,0,16384,128,FALSE,FALSE,FALSE,15.7864,16.7369,16.4374,0,0,0,0,0
40,0,4096,256,FALSE,FALSE,FALSE,0.0355492,0.0408348,0.0380044,0,0,0,0,0
40,0,8192,256,FALSE,FALSE,FALSE,0.194409,0.257964,0.215077,0,0,0,0,0
40,0,16384,256,FALSE,FALSE,FALSE,1.43371,1.64403,1.52807,0,0,0,0,0
40,0,4096,512,FALSE,FALSE,FALSE,0.0976751,0.134836,0.106366,0,0,0,0,0
40,0,8192,512,FALSE,FALSE,FALSE,0.272873,0.336602,0.291247,0,0,0,0,0
40,0,16384,512,FALSE,FALSE,FALSE,1.48216,1.66829,1.57297,0,0,0,0,0
40,1,4096,128,FALSE,FALSE,FALSE,0.0418246,0.11734,0.0875041,0.060529,0.0423363,0.0281149,0.060529,0
40,1,8192,128,FALSE,FALSE,FALSE,0.973116,1.90487,1.43031,0.513868,0.232653,0.310693,0.513868,0
40,1,16384,128,FALSE,FALSE,FALSE,5.55027,15.3298,13.7236,3.63997,1.03298,2.69223,3.63997,0
40,1,4096,256,FALSE,FALSE,FALSE,0.043163,0.413763,0.0850254,0.068472,0.0498074,0.0314049,0.068472,0
40,1,8192,256,FALSE,FALSE,FALSE,0.227861,0.258436,0.241812,0.402915,0.224395,0.216269,0.402915,0
40,1,16384,256,FALSE,FALSE,FALSE,1.69266,1.93149,1.79875,2.71487,1.01659,1.80596,2.71487,0
40,1,4096,512,FALSE,FALSE,FALSE,0.0999525,0.432273,0.139923,0.0473956,0.0482345,0.0222298,0.0473956,0
40,1,8192,512,FALSE,FALSE,FALSE,0.273114,0.313116,0.29121,0.359032,0.236978,0.180984,0.359032,0
40,1,16384,512,FALSE,FALSE,FALSE,1.44235,1.53166,1.48859,2.42263,1.04019,1.55714,2.42263,0
40,2,4096,128,FALSE,FALSE,FALSE,0.0543188,0.397147,0.103287,0.122592,0.041812,0.0532283,0.100506,0.0220856
40,2,8192,128,FALSE,FALSE,FALSE,0.323487,2.06656,1.08757,0.948201,0.227934,0.515795,0.742012,0.206189
40,2,16384,128,FALSE,FALSE,FALSE,2.58121,16.3078,8.07775,6.29334,1.02996,4.14874,5.1082,1.18514
40,2,4096,256,FALSE,FALSE,FALSE,0.048427,0.0641291,0.054874,0.139041,0.0503316,0.0596115,0.107217,0.0318243
40,2,8192,256,FALSE,FALSE,FALSE,0.250501,0.309106,0.273163,0.868693,0.230162,0.435264,0.650746,0.217947
40,2,16384,256,FALSE,FALSE,FALSE,1.75287,1.99803,1.88448,5.87491,1.03232,3.62183,4.50112,1.37379
40,2,4096,512,FALSE,FALSE,FALSE,0.101024,0.13545,0.112727,0.0952107,0.0482345,0.0417333,0.0775946,0.0176161
40,2,8192,512,FALSE,FALSE,FALSE,0.278842,0.325728,0.301725,0.697093,0.224395,0.315412,0.508559,0.188534
40,2,16384,512,FALSE,FALSE,FALSE,1.38751,1.53673,1.43597,4.50468,1.00873,2.396,3.18977,1.31491
1,0,4096,128,TRUE,FALSE,FALSE,0.825312,0.898476,0.847086,0,0,0,0,0
1,0,8192,128,TRUE,FALSE,FALSE,6.54188,7.14192,6.86338,0,0,0,0,0
1,0,16384,128,TRUE,FALSE,FALSE,52.9108,57.8654,56.5514,0,0,0,0,0
1,0,4096,256,TRUE,FALSE,FALSE,0.793075,0.905579,0.813755,0,0,0,0,0
1,0,8192,256,TRUE,FALSE,FALSE,6.35229,6.79299,6.45338,0,0,0,0,0
1,0,16384,256,TRUE,FALSE,FALSE,51.151,54.6048,52.229,0,0,0,0,0
1,0,4096,512,TRUE,FALSE,FALSE,0.765777,0.787698,0.776893,0,0,0,0,0
1,0,8192,512,TRUE,FALSE,FALSE,6.13508,6.5481,6.24869,0,0,0,0,0
1,0,16384,512,TRUE,FALSE,FALSE,48.7247,51.3741,49.2463,0,0,0,0,0
40,0,4096,128,TRUE,FALSE,FALSE,0.0415414,0.109201,0.080358,0,0,0,0,0
40,0,8192,128,TRUE,FALSE,FALSE,1.86835,2.73414,2.30234,0,0,0,0,0
40,0,16384,128,TRUE,FALSE,FALSE,24.5921,27.7542,26.2267,0,0,0,0,0
40,0,4096,256,TRUE,FALSE,FALSE,0.0368538,0.051621,0.0413433,0,0,0,0,0
40,0,8192,256,TRUE,FALSE,FALSE,0.205257,0.22696,0.214217,0,0,0,0,0
40,0,16384,256,TRUE,FALSE,FALSE,1.43387,1.66772,1.50288,0,0,0,0,0
40,0,4096,512,TRUE,FALSE,FALSE,0.107365,0.134393,0.118275,0,0,0,0,0
40,0,8192,512,TRUE,FALSE,FALSE,0.286998,0.318421,0.301344,0,0,0,0,0
40,0,16384,512,TRUE,FALSE,FALSE,1.45617,1.59269,1.51671,0,0,0,0,0
40,1,4096,128,TRUE,FALSE,FALSE,0.0858218,0.195136,0.138063,0.0597557,0.0412877,0.0354943,0.0597557,0
40,1,8192,128,TRUE,FALSE,FALSE,0.409301,3.34107,1.18927,0.401447,0.208273,0.273338,0.401447,0
40,1,16384,128,TRUE,FALSE,FALSE,2.52197,17.8119,6.0927,2.33102,0.919994,1.71332,2.33102,0
40,1,4096,256,TRUE,FALSE,FALSE,0.070813,0.133233,0.102413,0.0873988,0.0592445,0.0536347,0.0873988,0
40,1,8192,256,TRUE,FALSE,FALSE,0.298,0.405207,0.346091,0.421528,0.236978,0.281752,0.421528,0
40,1,16384,256,TRUE,FALSE,FALSE,2.08901,2.39809,2.19435,2.70223,1.03547,2.09458,2.70223,0
40,1,4096,512,TRUE,FALSE,FALSE,0.091558,0.140949,0.10878,0.104438,0.0754975,0.0884998,0.104438,0
40,1,8192,512,TRUE,FALSE,FALSE,0.315429,0.387011,0.34918,0.466197,0.268435,0.342884,0.466197,0
40,1,16384,512,TRUE,FALSE,FALSE,1.5447,1.65595,1.61374,2.27038,1.07794,1.74777,2.27038,0
40,2,4096,128,TRUE,FALSE,FALSE,0.112973,0.170001,0.142721,0.130954,0.0435159,0.0671875,0.100637,0.030317
40,2,8192,128,TRUE,FALSE,FALSE,0.435756,1.89352,0.60772,0.735773,0.20421,0.408669,0.554998,0.180775
40,2,16384,128,TRUE,FALSE,FALSE,2.7304,20.9627,6.86768,5.03417,0.957219,3.36995,3.97692,1.05725
40,2,4096,256,TRUE,FALSE,FALSE,0.0847714,0.128132,0.107446,0.155504,0.0555745,0.0775422,0.114504,0.0409993
40,2,8192,256,TRUE,FALSE,FALSE,0.340936,0.415175,0.383072,0.825911,0.228065,0.448319,0.577661,0.24825
40,2,16384,256,TRUE,FALSE,FALSE,1.9772,2.24071,2.13262,5.45611,1.02184,3.45595,3.91287,1.54324
40,2,4096,512,TRUE,FALSE,FALSE,0.078226,0.108097,0.0899327,0.199649,0.0754975,0.0813695,0.097937,0.101712
40,2,8192,512,TRUE,FALSE,FALSE,0.30377,0.370138,0.332675,0.884579,0.266338,0.484232,0.5893,0.295279
40,2,16384,512,TRUE,FALSE,FALSE,1.44661,1.62393,1.55287,4.38808,1.01922,2.50379,2.89092,1.49716
1,0,4096,128,TRUE,TRUE,FALSE,0.824509,0.873917,0.844298,0,0,0,0,0
1,0,8192,128,TRUE,TRUE,FALSE,6.59129,6.84973,6.73138,0,0,0,0,0
1,0,16384,128,TRUE,TRUE,FALSE,54.1664,57.3689,55.4324,0,0,0,0,0
1,0,4096,256,TRUE,TRUE,FALSE,0.796289,0.941393,0.824709,0,0,0,0,0
1,0,8192,256,TRUE,TRUE,FALSE,6.37443,6.54256,6.41846,0,0,0,0,0
1,0,16384,256,TRUE,TRUE,FALSE,51.3011,52.0692,51.8049,0,0,0,0,0
1,0,4096,512,TRUE,TRUE,FALSE,0.762188,0.779792,0.768131,0,0,0,0,0
1,0,8192,512,TRUE,TRUE,FALSE,6.13986,6.2726,6.1579,0,0,0,0,0
1,0,16384,512,TRUE,TRUE,FALSE,48.3863,48.9564,48.4485,0,0,0,0,0
40,0,4096,128,TRUE,TRUE,FALSE,0.0407157,0.108137,0.0776549,0,0,0,0,0
40,0,8192,128,TRUE,TRUE,FALSE,0.285513,2.30739,1.88314,0,0,0,0,0
40,0,16384,128,TRUE,TRUE,FALSE,23.0331,26.8105,24.5428,0,0,0,0,0
40,0,4096,256,TRUE,TRUE,FALSE,0.0360734,0.0569343,0.0393479,0,0,0,0,0
40,0,8192,256,TRUE,TRUE,FALSE,0.203488,0.232146,0.210671,0,0,0,0,0
40,0,16384,256,TRUE,TRUE,FALSE,1.42922,1.50209,1.44856,0,0,0,0,0
40,0,4096,512,TRUE,TRUE,FALSE,0.112576,0.135557,0.121168,0,0,0,0,0
40,0,8192,512,TRUE,TRUE,FALSE,0.286916,0.306201,0.295384,0,0,0,0,0
40,0,16384,512,TRUE,TRUE,FALSE,1.47367,1.51771,1.49826,0,0,0,0,0
40,1,4096,128,TRUE,TRUE,FALSE,0.0943518,0.234922,0.12025,0.0742261,0.045482,0.0339083,0.0742261,0
40,1,8192,128,TRUE,TRUE,FALSE,0.365644,0.500187,0.407729,0.400097,0.207225,0.20265,0.400097,0
40,1,16384,128,TRUE,TRUE,FALSE,2.24414,29.3172,9.04348,3.0515,0.954204,2.12725,3.0515,0
40,1,4096,256,TRUE,TRUE,FALSE,0.0822164,0.148294,0.112093,0.0992477,0.0613417,0.0552075,0.0992477,0
40,1,8192,256,TRUE,TRUE,FALSE,0.292534,0.349431,0.325058,0.467141,0.229638,0.261829,0.467141,0
40,1,16384,256,TRUE,TRUE,FALSE,1.8924,2.16008,1.98896,2.94592,1.00349,1.97352,2.94592,0
40,1,4096,512,TRUE,TRUE,FALSE,0.0889927,0.112883,0.100856,0.114714,0.0754975,0.0924844,0.114714,0
40,1,8192,512,TRUE,TRUE,FALSE,0.30896,0.352187,0.3302,0.472279,0.255853,0.298844,0.472279,0
40,1,16384,512,TRUE,TRUE,FALSE,1.49069,1.58472,1.53475,2.58726,1.0297,1.65172,2.58726,0
40,2,4096,128,TRUE,TRUE,FALSE,0.133201,0.180083,0.14768,0.149094,0.0441713,0.0649986,0.11824,0.0308543
40,2,8192,128,TRUE,TRUE,FALSE,0.382389,0.779214,0.459429,0.846332,0.210502,0.420545,0.666121,0.180211
40,2,16384,128,TRUE,TRUE,FALSE,2.66609,31.9375,6.35659,5.78398,0.99654,3.71858,4.75188,1.0321
40,2,4096,256,TRUE,TRUE,FALSE,0.0829742,0.160029,0.117267,0.169869,0.0529531,0.0805306,0.127821,0.0420479
40,2,8192,256,TRUE,TRUE,FALSE,0.304694,0.394654,0.337125,0.933442,0.230162,0.47338,0.707632,0.225811
40,2,16384,256,TRUE,TRUE,FALSE,1.8965,2.05328,1.98203,6.17963,1.02079,3.73193,4.75786,1.42176
40,2,4096,512,TRUE,TRUE,FALSE,0.0698768,0.107239,0.0893126,0.199649,0.0754975,0.0849347,0.101712,0.097937
40,2,8192,512,TRUE,TRUE,FALSE,0.2915,0.336997,0.322421,0.917504,0.260047,0.451727,0.61866,0.298844
40,2,16384,512,TRUE,TRUE,FALSE,1.39274,1.51775,1.45036,4.69972,1.00244,2.44381,3.38711,1.31261
1,0,4096,128,TRUE,TRUE,TRUE,0.839615,0.864624,0.849614,0,0,0,0,0
1,0,8192,128,TRUE,TRUE,TRUE,6.55866,6.96171,6.7703,0,0,0,0,0
1,0,16384,128,TRUE,TRUE,TRUE,52.9716,55.2499,53.6691,0,0,0,0,0
1,0,4096,256,TRUE,TRUE,TRUE,0.788043,0.947468,0.811494,0,0,0,0,0
1,0,8192,256,TRUE,TRUE,TRUE,6.45149,6.75418,6.50577,0,0,0,0,0
1,0,16384,256,TRUE,TRUE,TRUE,50.9891,51.675,51.1142,0,0,0,0,0
1,0,4096,512,TRUE,TRUE,TRUE,0.760922,0.788241,0.771855,0,0,0,0,0
1,0,8192,512,TRUE,TRUE,TRUE,6.17396,6.47469,6.2371,0,0,0,0,0
1,0,16384,512,TRUE,TRUE,TRUE,48.503,48.9887,48.558,0,0,0,0,0
40,0,4096,128,TRUE,TRUE,TRUE,0.0431386,0.155497,0.0966551,0,0,0,0,0
40,0,8192,128,TRUE,TRUE,TRUE,1.95966,2.52728,2.22003,0,0,0,0,0
40,0,16384,128,TRUE,TRUE,TRUE,22.7764,25.2937,23.8339,0,0,0,0,0
40,0,4096,256,TRUE,TRUE,TRUE,0.0359223,0.0555434,0.0398256,0,0,0,0,0
40,0,8192,256,TRUE,TRUE,TRUE,0.205635,0.216366,0.208716,0,0,0,0,0
40,0,16384,256,TRUE,TRUE,TRUE,1.44251,1.49613,1.46117,0,0,0,0,0
40,0,4096,512,TRUE,TRUE,TRUE,0.114293,0.135398,0.125655,0,0,0,0,0
40,0,8192,512,TRUE,TRUE,TRUE,0.285683,0.301566,0.292893,0,0,0,0,0
40,0,16384,512,TRUE,TRUE,TRUE,1.46288,1.52223,1.49702,0,0,0,0,0
40,1,4096,128,TRUE,TRUE,TRUE,0.0696849,0.129698,0.101623,0.0605815,0.0374866,0.0292946,0.0605815,0
40,1,8192,128,TRUE,TRUE,TRUE,0.339687,1.6681,0.596208,0.354104,0.214958,0.167943,0.354104,0
40,1,16384,128,TRUE,TRUE,TRUE,2.44768,17.6123,7.5314,2.54845,0.952893,1.7115,2.54845,0
40,1,4096,256,TRUE,TRUE,TRUE,0.0780675,0.121307,0.0973685,0.0845677,0.0550502,0.0497549,0.0845677,0
40,1,8192,256,TRUE,TRUE,TRUE,0.264621,0.357239,0.308286,0.394579,0.234881,0.212389,0.394579,0
40,1,16384,256,TRUE,TRUE,TRUE,1.5655,1.92234,1.73698,2.06035,0.998244,1.20875,2.06035,0
40,1,4096,512,TRUE,TRUE,TRUE,0.106886,0.125759,0.115615,0.115343,0.0754975,0.0889192,0.115343,0
40,1,8192,512,TRUE,TRUE,TRUE,0.318512,0.39119,0.343805,0.459276,0.247464,0.295908,0.459276,0
40,1,16384,512,TRUE,TRUE,TRUE,1.44454,1.61201,1.5016,2.07408,1.0297,1.2499,2.07408,0
40,2,4096,128,TRUE,TRUE,TRUE,0.0862435,0.210415,0.122428,0.115553,0.0391905,0.0486015,0.0940048,0.0215482
40,2,8192,128,TRUE,TRUE,TRUE,0.394466,1.11697,0.502829,0.67953,0.212206,0.289866,0.512492,0.167038
40,2,16384,128,TRUE,TRUE,TRUE,2.62806,27.4435,5.35173,4.22052,0.981205,2.28632,3.22275,0.997772
40,2,4096,256,TRUE,TRUE,TRUE,0.0866493,0.133424,0.113741,0.160275,0.0534774,0.0779616,0.123365,0.0369099
40,2,8192,256,TRUE,TRUE,TRUE,0.281327,0.351383,0.323409,0.750938,0.22859,0.354052,0.553124,0.197814
40,2,16384,256,TRUE,TRUE,TRUE,1.62692,1.92895,1.77638,4.26157,0.993526,2.21795,3.04832,1.21325
40,2,4096,512,TRUE,TRUE,TRUE,0.0689619,0.11387,0.100391,0.187695,0.0754975,0.0851444,0.105487,0.0822084
40,2,8192,512,TRUE,TRUE,TRUE,0.317203,0.363466,0.340163,0.770074,0.247464,0.402653,0.565812,0.204263
40,2,16384,512,TRUE,TRUE,TRUE,1.36078,1.46761,1.42071,3.91203,0.96469,1.96461,2.72168,1.19034
1,0,4096,128,TRUE,FALSE,TRUE,0.817191,0.865033,0.834138,0,0,0,0,0
1,0,8192,128,TRUE,FALSE,TRUE,6.51822,7.01942,6.65198,0,0,0,0,0
1,0,16384,128,TRUE,FALSE,TRUE,52.3671,54.1491,53.3703,0,0,0,0,0
1,0,4096,256,TRUE,FALSE,TRUE,0.794625,0.921658,0.815536,0,0,0,0,0
1,0,8192,256,TRUE,FALSE,TRUE,6.36901,6.5515,6.40666,0,0,0,0,0
1,0,16384,256,TRUE,FALSE,TRUE,50.6213,52.3438,51.1519,0,0,0,0,0
1,0,4096,512,TRUE,FALSE,TRUE,0.763972,0.794208,0.773632,0,0,0,0,0
1,0,8192,512,TRUE,FALSE,TRUE,6.09407,6.24456,6.11806,0,0,0,0,0
1,0,16384,512,TRUE,FALSE,TRUE,48.2589,49.8238,48.5878,0,0,0,0,0
40,0,4096,128,TRUE,FALSE,TRUE,0.044473,0.134858,0.0782811,0,0,0,0,0
40,0,8192,128,TRUE,FALSE,TRUE,0.26984,2.13239,1.72564,0,0,0,0,0
40,0,16384,128,TRUE,FALSE,TRUE,1.69367,23.9626,20.9251,0,0,0,0,0
40,0,4096,256,TRUE,FALSE,TRUE,0.0370849,0.0475795,0.0394711,0,0,0,0,0
40,0,8192,256,TRUE,FALSE,TRUE,0.206688,0.223644,0.212306,0,0,0,0,0
40,0,16384,256,TRUE,FALSE,TRUE,1.4191,1.47387,1.4421,0,0,0,0,0
40,0,4096,512,TRUE,FALSE,TRUE,0.109178,0.14207,0.120878,0,0,0,0,0
40,0,8192,512,TRUE,FALSE,TRUE,0.284895,0.301241,0.293854,0,0,0,0,0
40,0,16384,512,TRUE,FALSE,TRUE,1.4836,1.55019,1.51019,0,0,0,0,0
40,1,4096,128,TRUE,FALSE,TRUE,0.0656668,0.178093,0.0926244,0.0535822,0.0356516,0.0270008,0.0535822,0
40,1,8192,128,TRUE,FALSE,TRUE,0.32416,0.422582,0.372016,0.302318,0.206832,0.146054,0.302318,0
40,1,16384,128,TRUE,FALSE,TRUE,2.19438,26.3042,11.2128,2.63581,0.928252,1.85317,2.63581,0
40,1,4096,256,TRUE,FALSE,TRUE,0.0659355,0.123372,0.0863369,0.0771228,0.0555745,0.043778,0.0771228,0
40,1,8192,256,TRUE,FALSE,TRUE,0.268234,0.32788,0.295076,0.378012,0.226492,0.217055,0.378012,0
40,1,16384,256,TRUE,FALSE,TRUE,1.56057,1.90411,1.71228,1.98102,1.00034,1.21221,1.98102,0
40,1,4096,512,TRUE,FALSE,TRUE,0.0920928,0.134858,0.109768,0.110939,0.0754975,0.0794821,0.110939,0
40,1,8192,512,TRUE,FALSE,TRUE,0.316868,0.343315,0.331764,0.435159,0.251658,0.296537,0.435159,0
40,1,16384,512,TRUE,FALSE,TRUE,1.43131,1.53089,1.47928,2.01348,1.02551,1.31911,2.01348,0
40,2,4096,128,TRUE,FALSE,TRUE,0.0901285,0.201052,0.128446,0.105959,0.0391905,0.0514589,0.0884998,0.0174588
40,2,8192,128,TRUE,FALSE,TRUE,0.376542,0.603396,0.435309,0.610075,0.209846,0.266797,0.464847,0.145228
40,2,16384,128,TRUE,FALSE,TRUE,2.52425,7.13007,3.17392,3.76344,0.953418,2.04771,2.91124,0.852204
40,2,4096,256,TRUE,FALSE,TRUE,0.0848666,0.147954,0.108936,0.145804,0.0560988,0.0736625,0.11246,0.0333447
40,2,8192,256,TRUE,FALSE,TRUE,0.295492,0.393514,0.342597,0.754817,0.218104,0.406323,0.573571,0.181246
40,2,16384,256,TRUE,FALSE,TRUE,1.57457,1.84045,1.71015,4.02716,0.96102,2.2536,2.96286,1.0643
40,2,4096,512,TRUE,FALSE,TRUE,0.0884526,0.111201,0.099445,0.192728,0.0754975,0.0895484,0.102131,0.090597
40,2,8192,512,TRUE,FALSE,TRUE,0.306117,0.370384,0.332732,0.720791,0.232784,0.391119,0.525337,0.195455
40,2,16384,512,TRUE,FALSE,TRUE,1.34939,1.4512,1.39512,3.78809,0.975176,2.03193,2.62647,1.16161


==> Results/build-75/results--20241103_151509/gemm.csv <==
NbCpu,NbGpu,MatrixSize,BlockSize,Multiprio,PrioPair,FavorLocality,MinDuration,MaxDuration,AvgDuration,TotalTransfer,MaxTransfer,DeviceToHostTransfer,HostToDeviceTransfer,DeviceToDeviceTransfer
1,0,4096,128,FALSE,FALSE,FALSE,4.82882,5.73707,5.04454,0,0,0,0,0
40,0,4096,128,FALSE,FALSE,FALSE,0.144996,0.153355,0.147505,0,0,0,0,0
40,1,4096,128,FALSE,FALSE,FALSE,0.162541,0.178598,0.173958,0.15941,0.116261,0.0603193,0.15941,0
40,2,4096,128,FALSE,FALSE,FALSE,0.184534,0.196463,0.188448,0.422262,0.13933,0.164758,0.359399,0.0628621
1,0,8192,128,FALSE,FALSE,FALSE,39.5397,42.8296,40.6703,0,0,0,0,0
40,0,8192,128,FALSE,FALSE,FALSE,1.27806,2.53174,1.66975,0,0,0,0,0
40,1,8192,128,FALSE,FALSE,FALSE,1.52926,2.53435,1.95161,1.61339,0.932053,0.764622,1.61339,0
40,2,8192,128,FALSE,FALSE,FALSE,1.47714,1.58243,1.52677,3.0691,0.861536,1.41707,2.42633,0.642777
1,0,4096,256,FALSE,FALSE,FALSE,4.85104,5.0684,4.96173,0,0,0,0,0
40,0,4096,256,FALSE,FALSE,FALSE,0.134236,0.156352,0.139962,0,0,0,0,0
40,1,4096,256,FALSE,FALSE,FALSE,0.152661,0.161938,0.155254,0.274412,0.194511,0.114609,0.274412,0
40,2,4096,256,FALSE,FALSE,FALSE,0.154493,0.165216,0.15822,0.613836,0.202375,0.247149,0.486539,0.127297
1,0,8192,256,FALSE,FALSE,FALSE,38.583,40.9666,39.2278,0,0,0,0,0
40,0,8192,256,FALSE,FALSE,FALSE,1.1358,1.47159,1.2985,0,0,0,0,0
40,1,8192,256,FALSE,FALSE,FALSE,1.26487,1.41911,1.35545,1.81802,0.973603,0.912995,1.81802,0
40,2,8192,256,FALSE,FALSE,FALSE,1.22099,1.49693,1.35218,4.13338,1.05434,2.06957,3.13556,0.997825
1,0,4096,512,FALSE,FALSE,FALSE,4.60672,4.95806,4.77473,0,0,0,0,0
40,0,4096,512,FALSE,FALSE,FALSE,0.159155,0.172935,0.162704,0,0,0,0,0
40,1,4096,512,FALSE,FALSE,FALSE,0.156146,0.166832,0.159044,0.275566,0.192938,0.108632,0.275566,0
40,2,4096,512,FALSE,FALSE,FALSE,0.156712,0.172363,0.164067,0.51548,0.222298,0.174064,0.403073,0.112407
1,0,8192,512,FALSE,FALSE,FALSE,36.2228,37.3075,36.5437,0,0,0,0,0
40,0,8192,512,FALSE,FALSE,FALSE,1.07001,1.11718,1.09283,0,0,0,0,0
40,1,8192,512,FALSE,FALSE,FALSE,1.02208,1.08715,1.05375,1.91638,1.04648,0.961334,1.91638,0
40,2,8192,512,FALSE,FALSE,FALSE,0.940463,0.985562,0.962637,3.65995,1.02551,1.57538,2.6336,1.02635
1,0,4096,128,TRUE,FALSE,FALSE,4.81001,5.01121,4.88651,0,0,0,0,0
40,0,4096,128,TRUE,FALSE,FALSE,0.164391,0.182809,0.173484,0,0,0,0,0
40,1,4096,128,TRUE,FALSE,FALSE,0.201778,0.246828,0.220513,0.235772,0.157155,0.0857211,0.235772,0
40,2,4096,128,TRUE,FALSE,FALSE,0.260058,0.379782,0.291251,0.534852,0.181928,0.195192,0.424831,0.110022
1,0,8192,128,TRUE,FALSE,FALSE,39.1977,40.1523,39.5873,0,0,0,0,0
40,0,8192,128,TRUE,FALSE,FALSE,1.27356,1.48413,1.3896,0,0,0,0,0
40,1,8192,128,TRUE,FALSE,FALSE,1.44896,4.10178,2.10827,1.61557,1.02538,0.755656,1.61557,0
40,2,8192,128,TRUE,FALSE,FALSE,1.64284,1.99493,1.75227,3.08258,0.919601,1.30008,2.33709,0.745485
1,0,4096,256,TRUE,FALSE,FALSE,4.84407,5.245,4.97482,0,0,0,0,0
40,0,4096,256,TRUE,FALSE,FALSE,0.137086,0.162801,0.144321,0,0,0,0,0
40,1,4096,256,TRUE,FALSE,FALSE,0.152632,0.171791,0.158278,0.32013,0.24327,0.110205,0.32013,0
40,2,4096,256,TRUE,FALSE,FALSE,0.171987,0.197898,0.182198,0.609118,0.238027,0.190736,0.438514,0.170603
1,0,8192,256,TRUE,FALSE,FALSE,38.3677,39.8869,38.8249,0,0,0,0,0
40,0,8192,256,TRUE,FALSE,FALSE,1.10673,1.16609,1.13131,0,0,0,0,0
40,1,8192,256,TRUE,FALSE,FALSE,1.11193,1.25392,1.17543,1.79684,1.09576,0.77689,1.79684,0
40,2,8192,256,TRUE,FALSE,FALSE,1.1097,1.21983,1.17578,3.71825,1.09419,1.55892,2.62333,1.09492
1,0,4096,512,TRUE,FALSE,FALSE,4.50013,4.60693,4.54252,0,0,0,0,0
40,0,4096,512,TRUE,FALSE,FALSE,0.157828,0.173806,0.162064,0,0,0,0,0
40,1,4096,512,TRUE,FALSE,FALSE,0.162051,0.173083,0.16734,0.284793,0.230687,0.0952107,0.284793,0
40,2,4096,512,TRUE,FALSE,FALSE,0.166152,0.187818,0.176962,0.517577,0.239075,0.14722,0.386295,0.131282
1,0,8192,512,TRUE,FALSE,FALSE,36.096,36.9772,36.3197,0,0,0,0,0
40,0,8192,512,TRUE,FALSE,FALSE,1.05643,1.08351,1.07008,0,0,0,0,0
40,1,8192,512,TRUE,FALSE,FALSE,0.946681,0.993824,0.961543,1.76203,1.17441,0.757491,1.76203,0
40,2,8192,512,TRUE,FALSE,FALSE,0.854096,0.89986,0.873935,3.21326,1.1031,1.12198,2.15378,1.05948
1,0,4096,128,TRUE,FALSE,TRUE,4.77533,4.9371,4.82368,0,0,0,0,0
40,0,4096,128,TRUE,FALSE,TRUE,0.166222,0.247194,0.186385,0,0,0,0,0
40,1,4096,128,TRUE,FALSE,TRUE,0.208294,0.229462,0.218262,0.241697,0.249954,0.0229114,0.241697,0
40,2,4096,128,TRUE,FALSE,TRUE,0.222136,0.260165,0.23773,0.471649,0.244187,0.0396624,0.284348,0.187302
1,0,8192,128,TRUE,FALSE,TRUE,39.3273,40.9383,40.0467,0,0,0,0,0
40,0,8192,128,TRUE,FALSE,TRUE,1.27131,1.41933,1.34302,0,0,0,0,0
40,1,8192,128,TRUE,FALSE,TRUE,1.34974,1.70016,1.53537,1.10795,1.08737,0.126563,1.10795,0
40,2,8192,128,TRUE,FALSE,TRUE,1.48356,1.67069,1.58253,2.10103,1.05434,0.163027,1.18843,0.912602
1,0,4096,256,TRUE,FALSE,TRUE,4.76612,4.91874,4.81115,0,0,0,0,0
40,0,4096,256,TRUE,FALSE,TRUE,0.136835,0.157442,0.14708,0,0,0,0,0
40,1,4096,256,TRUE,FALSE,TRUE,0.143232,0.171938,0.156575,0.282067,0.282067,0.0508559,0.282067,0
40,2,4096,256,TRUE,FALSE,TRUE,0.130832,0.149138,0.139306,0.529007,0.271581,0.0802161,0.333657,0.19535
1,0,8192,256,TRUE,FALSE,TRUE,38.211,39.4036,38.5828,0,0,0,0,0
40,0,8192,256,TRUE,FALSE,TRUE,1.08077,1.1069,1.09493,0,0,0,0,0
40,1,8192,256,TRUE,FALSE,TRUE,0.945489,1.012,0.970429,1.25598,1.24623,0.229114,1.25598,0
40,2,8192,256,TRUE,FALSE,TRUE,0.848938,0.903424,0.876295,2.41099,1.20848,0.360291,1.40625,1.00475
1,0,4096,512,TRUE,FALSE,TRUE,4.57578,4.6966,4.63992,0,0,0,0,0
40,0,4096,512,TRUE,FALSE,TRUE,0.156536,0.172816,0.16101,0,0,0,0,0
40,1,4096,512,TRUE,FALSE,TRUE,0.155604,0.170177,0.163623,0.264241,0.262144,0.069206,0.264241,0
40,2,4096,512,TRUE,FALSE,TRUE,0.132704,0.164061,0.144371,0.496186,0.25795,0.104019,0.336803,0.159384
1,0,8192,512,TRUE,FALSE,TRUE,36.0367,36.9821,36.4336,0,0,0,0,0
40,0,8192,512,TRUE,FALSE,TRUE,1.04797,1.07198,1.06214,0,0,0,0,0
40,1,8192,512,TRUE,FALSE,TRUE,0.896911,0.928813,0.911591,1.27465,1.22264,0.279341,1.27465,0
40,2,8192,512,TRUE,FALSE,TRUE,0.775415,0.824738,0.797157,2.37565,1.18279,0.402234,1.45249,0.923166
1,0,16384,128,FALSE,FALSE,FALSE,313.069,340.91,323.345,0,0,0,0,0
40,0,16384,128,FALSE,FALSE,FALSE,9.3857,11.783,10.7875,0,0,0,0,0
40,1,16384,128,FALSE,FALSE,FALSE,11.0879,15.5279,13.0162,9.14507,4.10164,5.21304,9.14507,0
40,2,16384,128,FALSE,FALSE,FALSE,11.6113,15.0892,13.6933,18.9671,4.05012,10.7833,15.0564,3.91071
1,0,16384,256,FALSE,FALSE,FALSE,318.77,325.243,321.875,0,0,0,0,0
40,0,16384,256,FALSE,FALSE,FALSE,9.26723,9.56687,9.37261,0,0,0,0,0
40,1,16384,256,FALSE,FALSE,FALSE,9.56464,9.69899,9.63432,11.5959,4.38305,7.38599,11.5959,0
40,2,16384,256,FALSE,FALSE,FALSE,9.5575,9.59824,9.57965,27.903,4.46117,18.1825,22.4787,5.42428
1,0,16384,512,FALSE,FALSE,FALSE,299.727,307.299,302.524,0,0,0,0,0
40,0,16384,512,FALSE,FALSE,FALSE,8.6499,8.91439,8.76051,0,0,0,0,0
40,1,16384,512,FALSE,FALSE,FALSE,7.72139,7.94878,7.80757,12.5354,4.59486,8.28095,12.5354,0
40,2,16384,512,FALSE,FALSE,FALSE,7.32342,7.67274,7.44038,23.8537,4.58857,13.3952,17.6888,6.16493
1,0,16384,128,TRUE,FALSE,FALSE,323.992,326.513,324.973,0,0,0,0,0
40,0,16384,128,TRUE,FALSE,FALSE,10.1613,12.5085,11.0301,0,0,0,0,0
40,1,16384,128,TRUE,FALSE,FALSE,12.0642,16.724,14.6145,9.69828,4.19758,5.58048,9.69828,0
40,2,16384,128,TRUE,FALSE,FALSE,13.4508,15.5605,14.4459,18.0674,4.19404,9.62099,13.9057,4.16167
1,0,16384,256,TRUE,FALSE,FALSE,320.82,326.844,323.798,0,0,0,0,0
40,0,16384,256,TRUE,FALSE,FALSE,9.18692,9.47897,9.37118,0,0,0,0,0
40,1,16384,256,TRUE,FALSE,FALSE,8.97349,9.06171,9.0192,9.9412,4.53247,5.65532,9.9412,0
40,2,16384,256,TRUE,FALSE,FALSE,8.70246,9.18132,8.89698,20.5199,4.54505,10.9181,15.2061,5.31383
1,0,16384,512,TRUE,FALSE,FALSE,298.69,305.062,301.764,0,0,0,0,0
40,0,16384,512,TRUE,FALSE,FALSE,8.55432,8.63913,8.59094,0,0,0,0,0
40,1,16384,512,TRUE,FALSE,FALSE,6.85408,6.98945,6.90589,9.06319,4.75844,4.84722,9.06319,0
40,2,16384,512,TRUE,FALSE,FALSE,6.31113,6.46054,6.37862,17.5119,4.69133,7.59588,11.8272,5.68468
1,0,16384,128,TRUE,FALSE,TRUE,320.394,327.127,323.415,0,0,0,0,0
40,0,16384,128,TRUE,FALSE,TRUE,10.2991,10.6346,10.4245,0,0,0,0,0
40,1,16384,128,TRUE,FALSE,TRUE,11.3963,14.0815,12.3512,5.66694,4.53037,1.47937,5.66694,0
40,2,16384,128,TRUE,FALSE,TRUE,14.1046,16.3934,15.3415,14.7008,4.49171,5.97147,10.2532,4.44762
1,0,16384,256,TRUE,FALSE,TRUE,322.096,326.924,324.005,0,0,0,0,0
40,0,16384,256,TRUE,FALSE,TRUE,9.11981,9.44344,9.33551,0,0,0,0,0
40,1,16384,256,TRUE,FALSE,TRUE,7.34799,7.6594,7.5292,5.19255,5.16581,0.988807,5.19255,0
40,2,16384,256,TRUE,FALSE,TRUE,6.33411,6.66707,6.48301,9.9772,4.92411,1.51589,5.7455,4.2317
1,0,16384,512,TRUE,FALSE,TRUE,290.391,292.512,291.147,0,0,0,0,0
40,0,16384,512,TRUE,FALSE,TRUE,8.01363,8.58468,8.31104,0,0,0,0,0
40,1,16384,512,TRUE,FALSE,TRUE,6.39996,6.43802,6.41277,5.33236,5.21562,1.10939,5.33236,0
40,2,16384,512,TRUE,FALSE,TRUE,5.32541,5.41484,5.35721,10.0482,4.92831,1.60712,5.86853,4.17962


==> Results/build-75/results--20241103_151509/output_axpy.txt <==
[SPECX] There are 2 gpus
[SPECX] - Device id: 0
[SPECX]   Device name: Quadro RTX 8000
[SPECX] - Device id: 1
[SPECX]   Device name: Quadro RTX 8000
CPU number of cores 40
 - Gpu = -1 Multiprio = FALSE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0547522 0.0667798 0.0560214
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0931907 0.387552 0.180577
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.21222 1.02875 0.399708
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.115296 0.387219 0.142941
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.2301 1.19267 0.439783
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.464056 2.76265 0.824186
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.244985 0.862088 0.395351
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.478134 1.48087 0.889303
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.942084 5.24867 1.71215
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 0 Multiprio = FALSE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.00720002 0.018646 0.0100914
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0144726 0.0152347 0.0147905
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0277635 0.0599803 0.0312972
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0187334 0.0223521 0.0194879
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0286212 0.0453866 0.0311045
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0564605 0.0889092 0.0601217
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0362388 0.0578704 0.0413729
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0576684 0.0811761 0.0607143
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.114916 0.155417 0.119521
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 1 Multiprio = FALSE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0089634 0.0334512 0.0124991
     - Transfers = 0.021391 0.0283116 0.00713032 0.021391 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0155314 0.0220425 0.0182493
     - Transfers = 0.0248513 0.034603 0.00828375 0.0248513 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0256161 0.0337113 0.027004
     - Transfers = 0.0415236 0.0503316 0.0138412 0.0415236 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0195656 0.0290031 0.0236099
     - Transfers = 0.0441975 0.0519045 0.0147325 0.0441975 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0304368 0.0378789 0.0327119
     - Transfers = 0.0374342 0.0534774 0.0124781 0.0374342 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0594511 0.0622483 0.0609336
     - Transfers = 0.0679477 0.0817889 0.0226492 0.0679477 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0400016 0.0731311 0.048061
     - Transfers = 0.0959447 0.121111 0.0319816 0.0959447 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0589264 0.0700669 0.0613576
     - Transfers = 0.0641729 0.0786432 0.021391 0.0641729 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.121598 0.14599 0.130216
     - Transfers = 0.129604 0.157286 0.0432013 0.129604 0
     - End
 - Gpu = 2 Multiprio = FALSE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0102421 0.018961 0.0126466
     - Transfers = 0.0445121 0.0298844 0.0148374 0.0445121 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0134408 0.0189345 0.0155321
     - Transfers = 0.0585105 0.0408945 0.0195035 0.0585105 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0270595 0.0308447 0.0284806
     - Transfers = 0.0792723 0.0440402 0.0264241 0.0792723 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0216853 0.033353 0.0263991
     - Transfers = 0.0918553 0.0613417 0.0306184 0.0918553 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0262663 0.0320441 0.0293531
     - Transfers = 0.0767558 0.0471859 0.0255853 0.0767558 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0563387 0.0616813 0.0588007
     - Transfers = 0.127717 0.0754975 0.0425722 0.127717 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0377227 0.070532 0.0502572
     - Transfers = 0.161219 0.0943718 0.0537395 0.161219 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0568732 0.0835544 0.0612075
     - Transfers = 0.132121 0.0849347 0.0440402 0.132121 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.113946 0.131591 0.118877
     - Transfers = 0.237188 0.157286 0.0790626 0.237188 0
     - End
 - Gpu = -1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.050825 0.061505 0.052147
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.101789 0.111148 0.102844
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.200478 0.705303 0.324527
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0984401 0.108358 0.0996823
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.205828 0.778147 0.368578
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.374566 1.14535 0.673588
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.195276 0.756363 0.40619
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.383715 1.68199 0.756546
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.75453 3.00025 1.47167
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 0 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0126525 0.0275973 0.0165698
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0122739 0.0260745 0.0171762
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0290064 0.0485031 0.0327707
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0252701 0.0431074 0.0302911
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0246868 0.082595 0.039779
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0555233 0.190419 0.0743613
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0421803 0.0709567 0.0575142
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0474339 0.0709182 0.0549067
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.101913 0.18224 0.122613
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0153457 0.072854 0.0315542
     - Transfers = 0.0217055 0.0330301 0.00723517 0.0217055 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0178406 0.0364773 0.0272617
     - Transfers = 0.0355467 0.0566231 0.0118489 0.0355467 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0389472 0.0919192 0.0497108
     - Transfers = 0.0704643 0.0817889 0.0234881 0.0704643 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0350064 0.0687192 0.0475992
     - Transfers = 0.0522191 0.0676332 0.0174064 0.0522191 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0416537 0.141838 0.0646835
     - Transfers = 0.075812 0.113246 0.0252707 0.075812 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0986704 0.229733 0.153085
     - Transfers = 0.185598 0.226492 0.061866 0.185598 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0398423 0.11806 0.0817221
     - Transfers = 0.0767558 0.092799 0.0255853 0.0767558 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0701769 0.151486 0.0947311
     - Transfers = 0.109157 0.154141 0.0363856 0.109157 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.111035 0.194555 0.139124
     - Transfers = 0.184969 0.226492 0.0616563 0.184969 0
     - End
 - Gpu = 2 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0198203 0.0659135 0.0424621
     - Transfers = 0.0547357 0.0377487 0.0182452 0.0547357 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0333017 0.0933661 0.0430442
     - Transfers = 0.0591397 0.0440402 0.0197132 0.0591397 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0388157 0.0768451 0.0553923
     - Transfers = 0.114504 0.0629146 0.0381682 0.114504 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0381531 0.0814441 0.051497
     - Transfers = 0.0817889 0.0644874 0.027263 0.0817889 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0360323 0.0695283 0.0526113
     - Transfers = 0.102865 0.0660603 0.0342884 0.102865 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0665324 0.105455 0.0848122
     - Transfers = 0.240963 0.157286 0.0803209 0.240963 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0933437 0.146173 0.116985
     - Transfers = 0.201798 0.121111 0.0672662 0.201798 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0530592 0.128311 0.0822475
     - Transfers = 0.184654 0.138412 0.0615514 0.184654 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.132398 0.186837 0.153459
     - Transfers = 0.36805 0.245367 0.122683 0.36805 0
     - End
 - Gpu = -1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0477293 0.0612127 0.0493053
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0907966 0.101664 0.0925131
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.175316 0.34116 0.228161
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.086519 0.098557 0.0880236
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.178419 0.23918 0.187401
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.365773 1.66452 0.700858
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.166613 0.280051 0.197767
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.332653 0.487728 0.413303
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.787525 4.6124 1.70312
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 0 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0112725 0.0237684 0.0133296
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0163207 0.0292818 0.0219346
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0288315 0.043727 0.0337099
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0250895 0.0339249 0.027923
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.029473 0.0525337 0.0375642
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0576763 0.065589 0.0589959
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0519923 0.0683828 0.0582628
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0593292 0.078859 0.0677114
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.115131 0.139405 0.122212
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0194476 0.0503824 0.0317511
     - Transfers = 0.0221774 0.0377487 0.00739246 0.0221774 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0284436 0.0541696 0.0410706
     - Transfers = 0.0349176 0.0440402 0.0116392 0.0349176 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0422667 0.0594381 0.0515944
     - Transfers = 0.0704643 0.0880804 0.0234881 0.0704643 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0278065 0.0760972 0.0496096
     - Transfers = 0.0452985 0.0644874 0.0150995 0.0452985 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.040815 0.0938353 0.0612628
     - Transfers = 0.0761266 0.138412 0.0253755 0.0761266 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0763982 0.127549 0.090182
     - Transfers = 0.1252 0.169869 0.0417333 0.1252 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0597851 0.134615 0.0901051
     - Transfers = 0.0902824 0.117965 0.0300941 0.0902824 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0717675 0.108038 0.0877707
     - Transfers = 0.101292 0.125829 0.0337641 0.101292 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.107582 0.122278 0.113028
     - Transfers = 0.173644 0.195035 0.0578814 0.173644 0
     - End
 - Gpu = 2 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0299224 0.0567188 0.0410303
     - Transfers = 0.0552075 0.0393216 0.0184025 0.0552075 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0336264 0.0589407 0.0461696
     - Transfers = 0.0610271 0.0377487 0.0203424 0.0610271 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0403184 0.0716848 0.055905
     - Transfers = 0.1101 0.069206 0.0367002 0.1101 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0428804 0.0813024 0.0582412
     - Transfers = 0.071408 0.0471859 0.0238027 0.071408 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.050438 0.0838074 0.0621344
     - Transfers = 0.111044 0.0786432 0.0370147 0.111044 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0733494 0.118658 0.0904476
     - Transfers = 0.218943 0.157286 0.0729809 0.218943 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0564487 0.168804 0.121324
     - Transfers = 0.245524 0.454558 0.0818414 0.245524 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0637765 0.102987 0.082232
     - Transfers = 0.177104 0.119538 0.0590348 0.177104 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.120965 0.203114 0.159887
     - Transfers = 0.350434 0.220201 0.116811 0.350434 0
     - End
 - Gpu = -1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0507983 0.0609675 0.0520862
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0996856 0.111814 0.101873
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.195177 0.205394 0.19817
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0974858 0.108219 0.098897
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.174673 0.213462 0.194448
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.33751 0.879995 0.493028
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.174723 0.387605 0.216151
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.339732 0.404842 0.360656
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.670513 2.14074 1.08388
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 0 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0124169 0.0173078 0.0134628
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0127161 0.0162521 0.0136632
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0211629 0.0344008 0.0251864
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.023995 0.0416543 0.0285251
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0246606 0.0417007 0.0285194
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0484065 0.0533617 0.0499052
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0544789 0.0712212 0.0621251
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0515624 0.0697063 0.058056
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.105965 0.116816 0.111
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0315964 0.0703817 0.0432192
     - Transfers = 0.0355467 0.0534774 0.0118489 0.0355467 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0140141 0.0548563 0.0315645
     - Transfers = 0.0308281 0.0440402 0.010276 0.0308281 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0328516 0.0555143 0.0446397
     - Transfers = 0.0654311 0.100663 0.0218104 0.0654311 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0253235 0.067587 0.0455603
     - Transfers = 0.0446693 0.0503316 0.0148898 0.0446693 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0339593 0.0619292 0.0466526
     - Transfers = 0.0651166 0.0817889 0.0217055 0.0651166 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0654267 0.0904826 0.0758728
     - Transfers = 0.113875 0.132121 0.0379585 0.113875 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0793663 0.142596 0.111572
     - Transfers = 0.113246 0.127402 0.0377487 0.113246 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0658986 0.0973164 0.0753309
     - Transfers = 0.0852492 0.122683 0.0284164 0.0852492 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.139232 0.173789 0.147225
     - Transfers = 0.183711 0.226492 0.0612368 0.183711 0
     - End
 - Gpu = 2 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0233334 0.050966 0.0360536
     - Transfers = 0.0445121 0.0314573 0.0148374 0.0445121 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0339793 0.0744251 0.0447062
     - Transfers = 0.0666894 0.0440402 0.0222298 0.0666894 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0361803 0.0707052 0.0448349
     - Transfers = 0.135895 0.100663 0.0452985 0.135895 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0513412 0.096405 0.0674434
     - Transfers = 0.120324 0.108528 0.040108 0.120324 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0448333 0.0758438 0.054317
     - Transfers = 0.0896532 0.0566231 0.0298844 0.0896532 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0719422 0.115032 0.0830853
     - Transfers = 0.225863 0.150995 0.0752878 0.225863 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0645369 0.116712 0.0931293
     - Transfers = 0.160747 0.108528 0.0535822 0.160747 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0689302 0.134943 0.0918811
     - Transfers = 0.19535 0.166724 0.0651166 0.19535 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.127038 0.188095 0.148443
     - Transfers = 0.344772 0.207618 0.114924 0.344772 0
     - End
 - Gpu = -1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0502277 0.0603819 0.0515752
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0950325 0.109451 0.098486
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.180108 0.277071 0.200993
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.093419 0.103772 0.0948556
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.183067 0.30072 0.209505
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.387658 0.453349 0.394586
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.183373 0.251353 0.200045
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.437243 2.02197 0.767393
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.784446 3.90611 1.75979
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 0 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0132398 0.0182405 0.0149608
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.014751 0.0336013 0.0198801
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.028949 0.0405936 0.0319792
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0269597 0.0446302 0.0308124
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0293339 0.0490122 0.0345193
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0572776 0.0716446 0.0602772
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0541587 0.0798768 0.061931
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0591183 0.0788755 0.0654222
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.119861 0.150569 0.129607
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0217282 0.0423929 0.0327301
     - Transfers = 0.0294126 0.0377487 0.00980419 0.0294126 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0310431 0.0649961 0.0401941
     - Transfers = 0.0478151 0.0912261 0.0159384 0.0478151 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0386786 0.0819733 0.0498345
     - Transfers = 0.0673186 0.0817889 0.0224395 0.0673186 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0403385 0.0856769 0.0650109
     - Transfers = 0.0407372 0.0566231 0.0135791 0.0407372 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0296589 0.0901847 0.0486548
     - Transfers = 0.0572522 0.0786432 0.0190841 0.0572522 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0612344 0.283001 0.10304
     - Transfers = 0.123942 0.182452 0.0413139 0.123942 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.047945 0.137879 0.0927504
     - Transfers = 0.100506 0.144703 0.033502 0.100506 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0647603 0.183684 0.100408
     - Transfers = 0.113875 0.188744 0.0379585 0.113875 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.0977207 0.504841 0.176148
     - Transfers = 0.178048 0.226492 0.0593494 0.178048 0
     - End
 - Gpu = 2 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0238911 0.0591452 0.034225
     - Transfers = 0.0553648 0.0471859 0.0184549 0.0553648 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0217205 0.0847471 0.0448751
     - Transfers = 0.0616563 0.0471859 0.0205521 0.0616563 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0324719 0.0617624 0.0454966
     - Transfers = 0.122054 0.0880804 0.0406847 0.122054 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0472436 0.123253 0.0658054
     - Transfers = 0.110258 0.0707789 0.0367526 0.110258 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.036938 0.0711567 0.050262
     - Transfers = 0.0984613 0.0597688 0.0328204 0.0984613 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0667899 0.106321 0.081187
     - Transfers = 0.230267 0.150995 0.0767558 0.230267 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0680179 0.126623 0.101366
     - Transfers = 0.165308 0.103809 0.0551027 0.165308 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0652751 0.134233 0.0936203
     - Transfers = 0.177734 0.113246 0.0592445 0.177734 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.133449 0.294133 0.191358
     - Transfers = 0.367421 0.264241 0.122474 0.367421 0
     - End


==> Results/build-75/results--20241103_151509/output_cholesky.txt <==
[SPECX] There are 2 gpus
[SPECX] - Device id: 0
[SPECX]   Device name: Quadro RTX 8000
[SPECX] - Device id: 1
[SPECX]   Device name: Quadro RTX 8000
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.885348 0.951505 0.924032
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 6.75344 7.57343 7.07275
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 53.8734 57.9769 55.8629
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.788374 0.820075 0.79976
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 6.75546 6.96852 6.85532
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 53.3106 54.247 53.8071
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.764378 0.791321 0.776462
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 6.34443 6.71135 6.51784
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 50.5267 51.26 50.6524
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.122317 0.167163 0.145054
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 1.60892 1.75465 1.69583
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 15.7864 16.7369 16.4374
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0355492 0.0408348 0.0380044
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.194409 0.257964 0.215077
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 1.43371 1.64403 1.52807
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0976751 0.134836 0.106366
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.272873 0.336602 0.291247
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 1.48216 1.66829 1.57297
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0418246 0.11734 0.0875041
     - Transfers = 0.060529 0.0423363 0.0281149 0.060529 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.973116 1.90487 1.43031
     - Transfers = 0.513868 0.232653 0.310693 0.513868 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 5.55027 15.3298 13.7236
     - Transfers = 3.63997 1.03298 2.69223 3.63997 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.043163 0.413763 0.0850254
     - Transfers = 0.068472 0.0498074 0.0314049 0.068472 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.227861 0.258436 0.241812
     - Transfers = 0.402915 0.224395 0.216269 0.402915 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 1.69266 1.93149 1.79875
     - Transfers = 2.71487 1.01659 1.80596 2.71487 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0999525 0.432273 0.139923
     - Transfers = 0.0473956 0.0482345 0.0222298 0.0473956 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.273114 0.313116 0.29121
     - Transfers = 0.359032 0.236978 0.180984 0.359032 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 1.44235 1.53166 1.48859
     - Transfers = 2.42263 1.04019 1.55714 2.42263 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0543188 0.397147 0.103287
     - Transfers = 0.122592 0.041812 0.0532283 0.100506 0.0220856
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.323487 2.06656 1.08757
     - Transfers = 0.948201 0.227934 0.515795 0.742012 0.206189
NbGpu = 2 MatrixSize = 16384 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 2.58121 16.3078 8.07775
     - Transfers = 6.29334 1.02996 4.14874 5.1082 1.18514
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.048427 0.0641291 0.054874
     - Transfers = 0.139041 0.0503316 0.0596115 0.107217 0.0318243
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.250501 0.309106 0.273163
     - Transfers = 0.868693 0.230162 0.435264 0.650746 0.217947
NbGpu = 2 MatrixSize = 16384 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 1.75287 1.99803 1.88448
     - Transfers = 5.87491 1.03232 3.62183 4.50112 1.37379
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.101024 0.13545 0.112727
     - Transfers = 0.0952107 0.0482345 0.0417333 0.0775946 0.0176161
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.278842 0.325728 0.301725
     - Transfers = 0.697093 0.224395 0.315412 0.508559 0.188534
NbGpu = 2 MatrixSize = 16384 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 1.38751 1.53673 1.43597
     - Transfers = 4.50468 1.00873 2.396 3.18977 1.31491
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.825312 0.898476 0.847086
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 6.54188 7.14192 6.86338
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 52.9108 57.8654 56.5514
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.793075 0.905579 0.813755
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 6.35229 6.79299 6.45338
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 51.151 54.6048 52.229
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.765777 0.787698 0.776893
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 6.13508 6.5481 6.24869
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 48.7247 51.3741 49.2463
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0415414 0.109201 0.080358
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 1.86835 2.73414 2.30234
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 24.5921 27.7542 26.2267
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0368538 0.051621 0.0413433
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.205257 0.22696 0.214217
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 1.43387 1.66772 1.50288
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.107365 0.134393 0.118275
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.286998 0.318421 0.301344
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 1.45617 1.59269 1.51671
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0858218 0.195136 0.138063
     - Transfers = 0.0597557 0.0412877 0.0354943 0.0597557 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.409301 3.34107 1.18927
     - Transfers = 0.401447 0.208273 0.273338 0.401447 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 2.52197 17.8119 6.0927
     - Transfers = 2.33102 0.919994 1.71332 2.33102 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.070813 0.133233 0.102413
     - Transfers = 0.0873988 0.0592445 0.0536347 0.0873988 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.298 0.405207 0.346091
     - Transfers = 0.421528 0.236978 0.281752 0.421528 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 2.08901 2.39809 2.19435
     - Transfers = 2.70223 1.03547 2.09458 2.70223 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.091558 0.140949 0.10878
     - Transfers = 0.104438 0.0754975 0.0884998 0.104438 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.315429 0.387011 0.34918
     - Transfers = 0.466197 0.268435 0.342884 0.466197 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 1.5447 1.65595 1.61374
     - Transfers = 2.27038 1.07794 1.74777 2.27038 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.112973 0.170001 0.142721
     - Transfers = 0.130954 0.0435159 0.0671875 0.100637 0.030317
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.435756 1.89352 0.60772
     - Transfers = 0.735773 0.20421 0.408669 0.554998 0.180775
NbGpu = 2 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 2.7304 20.9627 6.86768
     - Transfers = 5.03417 0.957219 3.36995 3.97692 1.05725
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0847714 0.128132 0.107446
     - Transfers = 0.155504 0.0555745 0.0775422 0.114504 0.0409993
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.340936 0.415175 0.383072
     - Transfers = 0.825911 0.228065 0.448319 0.577661 0.24825
NbGpu = 2 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 1.9772 2.24071 2.13262
     - Transfers = 5.45611 1.02184 3.45595 3.91287 1.54324
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.078226 0.108097 0.0899327
     - Transfers = 0.199649 0.0754975 0.0813695 0.097937 0.101712
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.30377 0.370138 0.332675
     - Transfers = 0.884579 0.266338 0.484232 0.5893 0.295279
NbGpu = 2 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 1.44661 1.62393 1.55287
     - Transfers = 4.38808 1.01922 2.50379 2.89092 1.49716
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.824509 0.873917 0.844298
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 6.59129 6.84973 6.73138
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 54.1664 57.3689 55.4324
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.796289 0.941393 0.824709
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 6.37443 6.54256 6.41846
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 51.3011 52.0692 51.8049
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.762188 0.779792 0.768131
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 6.13986 6.2726 6.1579
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 48.3863 48.9564 48.4485
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.0407157 0.108137 0.0776549
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.285513 2.30739 1.88314
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 23.0331 26.8105 24.5428
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.0360734 0.0569343 0.0393479
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.203488 0.232146 0.210671
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 1.42922 1.50209 1.44856
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.112576 0.135557 0.121168
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.286916 0.306201 0.295384
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 1.47367 1.51771 1.49826
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.0943518 0.234922 0.12025
     - Transfers = 0.0742261 0.045482 0.0339083 0.0742261 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.365644 0.500187 0.407729
     - Transfers = 0.400097 0.207225 0.20265 0.400097 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 2.24414 29.3172 9.04348
     - Transfers = 3.0515 0.954204 2.12725 3.0515 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.0822164 0.148294 0.112093
     - Transfers = 0.0992477 0.0613417 0.0552075 0.0992477 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.292534 0.349431 0.325058
     - Transfers = 0.467141 0.229638 0.261829 0.467141 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 1.8924 2.16008 1.98896
     - Transfers = 2.94592 1.00349 1.97352 2.94592 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.0889927 0.112883 0.100856
     - Transfers = 0.114714 0.0754975 0.0924844 0.114714 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.30896 0.352187 0.3302
     - Transfers = 0.472279 0.255853 0.298844 0.472279 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 1.49069 1.58472 1.53475
     - Transfers = 2.58726 1.0297 1.65172 2.58726 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.133201 0.180083 0.14768
     - Transfers = 0.149094 0.0441713 0.0649986 0.11824 0.0308543
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.382389 0.779214 0.459429
     - Transfers = 0.846332 0.210502 0.420545 0.666121 0.180211
NbGpu = 2 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 2.66609 31.9375 6.35659
     - Transfers = 5.78398 0.99654 3.71858 4.75188 1.0321
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.0829742 0.160029 0.117267
     - Transfers = 0.169869 0.0529531 0.0805306 0.127821 0.0420479
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.304694 0.394654 0.337125
     - Transfers = 0.933442 0.230162 0.47338 0.707632 0.225811
NbGpu = 2 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 1.8965 2.05328 1.98203
     - Transfers = 6.17963 1.02079 3.73193 4.75786 1.42176
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.0698768 0.107239 0.0893126
     - Transfers = 0.199649 0.0754975 0.0849347 0.101712 0.097937
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.2915 0.336997 0.322421
     - Transfers = 0.917504 0.260047 0.451727 0.61866 0.298844
NbGpu = 2 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 1.39274 1.51775 1.45036
     - Transfers = 4.69972 1.00244 2.44381 3.38711 1.31261
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.839615 0.864624 0.849614
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 6.55866 6.96171 6.7703
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 52.9716 55.2499 53.6691
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.788043 0.947468 0.811494
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 6.45149 6.75418 6.50577
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 50.9891 51.675 51.1142
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.760922 0.788241 0.771855
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 6.17396 6.47469 6.2371
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 48.503 48.9887 48.558
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.0431386 0.155497 0.0966551
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 1.95966 2.52728 2.22003
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 22.7764 25.2937 23.8339
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.0359223 0.0555434 0.0398256
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.205635 0.216366 0.208716
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 1.44251 1.49613 1.46117
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.114293 0.135398 0.125655
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.285683 0.301566 0.292893
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 1.46288 1.52223 1.49702
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.0696849 0.129698 0.101623
     - Transfers = 0.0605815 0.0374866 0.0292946 0.0605815 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.339687 1.6681 0.596208
     - Transfers = 0.354104 0.214958 0.167943 0.354104 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 2.44768 17.6123 7.5314
     - Transfers = 2.54845 0.952893 1.7115 2.54845 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.0780675 0.121307 0.0973685
     - Transfers = 0.0845677 0.0550502 0.0497549 0.0845677 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.264621 0.357239 0.308286
     - Transfers = 0.394579 0.234881 0.212389 0.394579 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 1.5655 1.92234 1.73698
     - Transfers = 2.06035 0.998244 1.20875 2.06035 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.106886 0.125759 0.115615
     - Transfers = 0.115343 0.0754975 0.0889192 0.115343 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.318512 0.39119 0.343805
     - Transfers = 0.459276 0.247464 0.295908 0.459276 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 1.44454 1.61201 1.5016
     - Transfers = 2.07408 1.0297 1.2499 2.07408 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.0862435 0.210415 0.122428
     - Transfers = 0.115553 0.0391905 0.0486015 0.0940048 0.0215482
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.394466 1.11697 0.502829
     - Transfers = 0.67953 0.212206 0.289866 0.512492 0.167038
NbGpu = 2 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 2.62806 27.4435 5.35173
     - Transfers = 4.22052 0.981205 2.28632 3.22275 0.997772
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.0866493 0.133424 0.113741
     - Transfers = 0.160275 0.0534774 0.0779616 0.123365 0.0369099
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.281327 0.351383 0.323409
     - Transfers = 0.750938 0.22859 0.354052 0.553124 0.197814
NbGpu = 2 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 1.62692 1.92895 1.77638
     - Transfers = 4.26157 0.993526 2.21795 3.04832 1.21325
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.0689619 0.11387 0.100391
     - Transfers = 0.187695 0.0754975 0.0851444 0.105487 0.0822084
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.317203 0.363466 0.340163
     - Transfers = 0.770074 0.247464 0.402653 0.565812 0.204263
NbGpu = 2 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 1.36078 1.46761 1.42071
     - Transfers = 3.91203 0.96469 1.96461 2.72168 1.19034
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.817191 0.865033 0.834138
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 6.51822 7.01942 6.65198
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 52.3671 54.1491 53.3703
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.794625 0.921658 0.815536
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 6.36901 6.5515 6.40666
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 50.6213 52.3438 51.1519
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.763972 0.794208 0.773632
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 6.09407 6.24456 6.11806
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 48.2589 49.8238 48.5878
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.044473 0.134858 0.0782811
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.26984 2.13239 1.72564
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 1.69367 23.9626 20.9251
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.0370849 0.0475795 0.0394711
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.206688 0.223644 0.212306
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 1.4191 1.47387 1.4421
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.109178 0.14207 0.120878
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.284895 0.301241 0.293854
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 1.4836 1.55019 1.51019
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.0656668 0.178093 0.0926244
     - Transfers = 0.0535822 0.0356516 0.0270008 0.0535822 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.32416 0.422582 0.372016
     - Transfers = 0.302318 0.206832 0.146054 0.302318 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 2.19438 26.3042 11.2128
     - Transfers = 2.63581 0.928252 1.85317 2.63581 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.0659355 0.123372 0.0863369
     - Transfers = 0.0771228 0.0555745 0.043778 0.0771228 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.268234 0.32788 0.295076
     - Transfers = 0.378012 0.226492 0.217055 0.378012 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 1.56057 1.90411 1.71228
     - Transfers = 1.98102 1.00034 1.21221 1.98102 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.0920928 0.134858 0.109768
     - Transfers = 0.110939 0.0754975 0.0794821 0.110939 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.316868 0.343315 0.331764
     - Transfers = 0.435159 0.251658 0.296537 0.435159 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 1.43131 1.53089 1.47928
     - Transfers = 2.01348 1.02551 1.31911 2.01348 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.0901285 0.201052 0.128446
     - Transfers = 0.105959 0.0391905 0.0514589 0.0884998 0.0174588
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.376542 0.603396 0.435309
     - Transfers = 0.610075 0.209846 0.266797 0.464847 0.145228
NbGpu = 2 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 2.52425 7.13007 3.17392
     - Transfers = 3.76344 0.953418 2.04771 2.91124 0.852204
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.0848666 0.147954 0.108936
     - Transfers = 0.145804 0.0560988 0.0736625 0.11246 0.0333447
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.295492 0.393514 0.342597
     - Transfers = 0.754817 0.218104 0.406323 0.573571 0.181246
NbGpu = 2 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 1.57457 1.84045 1.71015
     - Transfers = 4.02716 0.96102 2.2536 2.96286 1.0643
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.0884526 0.111201 0.099445
     - Transfers = 0.192728 0.0754975 0.0895484 0.102131 0.090597
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.306117 0.370384 0.332732
     - Transfers = 0.720791 0.232784 0.391119 0.525337 0.195455
NbGpu = 2 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 1.34939 1.4512 1.39512
     - Transfers = 3.78809 0.975176 2.03193 2.62647 1.16161


==> Results/build-75/results--20241103_151509/output_gemm.txt <==
[SPECX] There are 2 gpus
[SPECX] - Device id: 0
[SPECX]   Device name: Quadro RTX 8000
[SPECX] - Device id: 1
[SPECX]   Device name: Quadro RTX 8000
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 4.82882 5.73707 5.04454
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 0.144996 0.153355 0.147505
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 0.162541 0.178598 0.173958
     - Transfers = 0.15941 0.116261 0.0603193 0.15941 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 0.184534 0.196463 0.188448
     - Transfers = 0.422262 0.13933 0.164758 0.359399 0.0628621
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 39.5397 42.8296 40.6703
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 1.27806 2.53174 1.66975
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 1.52926 2.53435 1.95161
     - Transfers = 1.61339 0.932053 0.764622 1.61339 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 1.47714 1.58243 1.52677
     - Transfers = 3.0691 0.861536 1.41707 2.42633 0.642777
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 4.85104 5.0684 4.96173
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 0.134236 0.156352 0.139962
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 0.152661 0.161938 0.155254
     - Transfers = 0.274412 0.194511 0.114609 0.274412 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 0.154493 0.165216 0.15822
     - Transfers = 0.613836 0.202375 0.247149 0.486539 0.127297
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 38.583 40.9666 39.2278
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 1.1358 1.47159 1.2985
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 1.26487 1.41911 1.35545
     - Transfers = 1.81802 0.973603 0.912995 1.81802 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 1.22099 1.49693 1.35218
     - Transfers = 4.13338 1.05434 2.06957 3.13556 0.997825
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 4.60672 4.95806 4.77473
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 0.159155 0.172935 0.162704
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 0.156146 0.166832 0.159044
     - Transfers = 0.275566 0.192938 0.108632 0.275566 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 0.156712 0.172363 0.164067
     - Transfers = 0.51548 0.222298 0.174064 0.403073 0.112407
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 36.2228 37.3075 36.5437
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 1.07001 1.11718 1.09283
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 1.02208 1.08715 1.05375
     - Transfers = 1.91638 1.04648 0.961334 1.91638 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 0.940463 0.985562 0.962637
     - Transfers = 3.65995 1.02551 1.57538 2.6336 1.02635
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 4.81001 5.01121 4.88651
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 0.164391 0.182809 0.173484
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 0.201778 0.246828 0.220513
     - Transfers = 0.235772 0.157155 0.0857211 0.235772 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 0.260058 0.379782 0.291251
     - Transfers = 0.534852 0.181928 0.195192 0.424831 0.110022
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 39.1977 40.1523 39.5873
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 1.27356 1.48413 1.3896
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 1.44896 4.10178 2.10827
     - Transfers = 1.61557 1.02538 0.755656 1.61557 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 1.64284 1.99493 1.75227
     - Transfers = 3.08258 0.919601 1.30008 2.33709 0.745485
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 4.84407 5.245 4.97482
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 0.137086 0.162801 0.144321
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 0.152632 0.171791 0.158278
     - Transfers = 0.32013 0.24327 0.110205 0.32013 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 0.171987 0.197898 0.182198
     - Transfers = 0.609118 0.238027 0.190736 0.438514 0.170603
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 38.3677 39.8869 38.8249
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 1.10673 1.16609 1.13131
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 1.11193 1.25392 1.17543
     - Transfers = 1.79684 1.09576 0.77689 1.79684 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 1.1097 1.21983 1.17578
     - Transfers = 3.71825 1.09419 1.55892 2.62333 1.09492
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 4.50013 4.60693 4.54252
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 0.157828 0.173806 0.162064
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 0.162051 0.173083 0.16734
     - Transfers = 0.284793 0.230687 0.0952107 0.284793 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 0.166152 0.187818 0.176962
     - Transfers = 0.517577 0.239075 0.14722 0.386295 0.131282
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 36.096 36.9772 36.3197
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 1.05643 1.08351 1.07008
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 0.946681 0.993824 0.961543
     - Transfers = 1.76203 1.17441 0.757491 1.76203 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 0.854096 0.89986 0.873935
     - Transfers = 3.21326 1.1031 1.12198 2.15378 1.05948
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 4.77533 4.9371 4.82368
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 0.166222 0.247194 0.186385
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 0.208294 0.229462 0.218262
     - Transfers = 0.241697 0.249954 0.0229114 0.241697 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 0.222136 0.260165 0.23773
     - Transfers = 0.471649 0.244187 0.0396624 0.284348 0.187302
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 39.3273 40.9383 40.0467
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 1.27131 1.41933 1.34302
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 1.34974 1.70016 1.53537
     - Transfers = 1.10795 1.08737 0.126563 1.10795 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 1.48356 1.67069 1.58253
     - Transfers = 2.10103 1.05434 0.163027 1.18843 0.912602
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 4.76612 4.91874 4.81115
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 0.136835 0.157442 0.14708
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 0.143232 0.171938 0.156575
     - Transfers = 0.282067 0.282067 0.0508559 0.282067 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 0.130832 0.149138 0.139306
     - Transfers = 0.529007 0.271581 0.0802161 0.333657 0.19535
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 38.211 39.4036 38.5828
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 1.08077 1.1069 1.09493
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 0.945489 1.012 0.970429
     - Transfers = 1.25598 1.24623 0.229114 1.25598 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 0.848938 0.903424 0.876295
     - Transfers = 2.41099 1.20848 0.360291 1.40625 1.00475
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 4.57578 4.6966 4.63992
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 0.156536 0.172816 0.16101
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 0.155604 0.170177 0.163623
     - Transfers = 0.264241 0.262144 0.069206 0.264241 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 0.132704 0.164061 0.144371
     - Transfers = 0.496186 0.25795 0.104019 0.336803 0.159384
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 36.0367 36.9821 36.4336
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 1.04797 1.07198 1.06214
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 0.896911 0.928813 0.911591
     - Transfers = 1.27465 1.22264 0.279341 1.27465 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 0.775415 0.824738 0.797157
     - Transfers = 2.37565 1.18279 0.402234 1.45249 0.923166



==> Results/build-75/results--20241103_151509/output_particles.txt <==
Best kenel config:
 - Inner block 128 threads 64
 - Outer block 128 threads 64
[SPECX] There are 2 gpus
[SPECX] - Device id: 0
[SPECX]   Device name: Quadro RTX 8000
[SPECX] - Device id: 1
[SPECX]   Device name: Quadro RTX 8000
NbGpu = -1 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 5.69691 Max = 5.72409 Avg = 5.70805
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 11.7307 Max = 11.7737 Avg = 11.7413
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 22.9542 Max = 23.0171 Avg = 22.9767
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 1024 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 46.183 Max = 46.3528 Avg = 46.2427
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.217651 Max = 0.244918 Avg = 0.225719
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.352914 Max = 0.363258 Avg = 0.356279
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.637655 Max = 0.683984 Avg = 0.654476
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 1024 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 1.1896 Max = 1.21372 Avg = 1.19502
 - Transfers = 0 0 0 0 0
NbGpu = 1 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.167573 Max = 0.173229 Avg = 0.171334
 - Transfers = 0.00967912 0.00462861 0.00967912 0.00967912 0
NbGpu = 1 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.257614 Max = 0.29348 Avg = 0.273466
 - Transfers = 0.0208264 0.0103711 0.0208264 0.0208264 0
NbGpu = 1 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.428344 Max = 0.46944 Avg = 0.446409
 - Transfers = 0.0427165 0.0196207 0.0427165 0.0427165 0
NbGpu = 1 BlockSize = 1024 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.840117 Max = 0.868459 Avg = 0.851946
 - Transfers = 0.0856112 0.0414988 0.0856112 0.0856112 0
NbGpu = 2 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.142079 Max = 0.161664 Avg = 0.151141
 - Transfers = 0.0152321 0.00363814 0.0121136 0.0121162 0.0031159
NbGpu = 2 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.218822 Max = 0.236109 Avg = 0.228246
 - Transfers = 0.027571 0.00695693 0.0226187 0.0226243 0.00494668
NbGpu = 2 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.409452 Max = 0.445738 Avg = 0.428349
 - Transfers = 0.0601432 0.0159033 0.0493687 0.0493686 0.0107716
NbGpu = 2 BlockSize = 1024 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.749253 Max = 0.782029 Avg = 0.761124
 - Transfers = 0.117669 0.0277537 0.0971166 0.0971203 0.0205489
NbGpu = -1 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 5.93764 Max = 5.96317 Avg = 5.94868
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 11.2207 Max = 11.2582 Avg = 11.2357
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 22.2696 Max = 22.3231 Avg = 22.2896
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 45.5041 Max = 45.5638 Avg = 45.5376
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.216001 Max = 0.2251 Avg = 0.219603
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.390543 Max = 0.399615 Avg = 0.394395
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.648725 Max = 0.662616 Avg = 0.652959
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 1.26549 Max = 1.2907 Avg = 1.27644
 - Transfers = 0 0 0 0 0
NbGpu = 1 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.178096 Max = 0.223847 Avg = 0.191589
 - Transfers = 0.00980086 0.00613869 0.00980086 0.00980086 0
NbGpu = 1 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.284847 Max = 0.309729 Avg = 0.292397
 - Transfers = 0.0186145 0.0120659 0.0186145 0.0186145 0
NbGpu = 1 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.442121 Max = 0.472627 Avg = 0.460208
 - Transfers = 0.0404877 0.0234885 0.0404877 0.0404854 0
NbGpu = 1 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.843101 Max = 0.871801 Avg = 0.86041
 - Transfers = 0.0824873 0.0451724 0.0824851 0.0824873 0
NbGpu = 2 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.175725 Max = 0.193541 Avg = 0.184672
 - Transfers = 0.0134705 0.00426675 0.0108779 0.0108779 0.00259264
NbGpu = 2 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.250839 Max = 0.317242 Avg = 0.271278
 - Transfers = 0.0252171 0.00942547 0.0207957 0.0207981 0.00441892
NbGpu = 2 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.42492 Max = 0.478839 Avg = 0.446254
 - Transfers = 0.054667 0.0185667 0.0439097 0.0439097 0.0107572
NbGpu = 2 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.772932 Max = 0.802707 Avg = 0.785908
 - Transfers = 0.110068 0.032702 0.0902516 0.0902569 0.0198107
NbGpu = -1 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 5.69079 Max = 5.70865 Avg = 5.70095
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 11.7589 Max = 11.8213 Avg = 11.7786
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 23.4618 Max = 23.5145 Avg = 23.4789
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 46.3743 Max = 46.4746 Avg = 46.4016
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.211888 Max = 0.221916 Avg = 0.21575
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.342807 Max = 0.363044 Avg = 0.356316
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.627281 Max = 0.653227 Avg = 0.636798
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 1.22161 Max = 1.23606 Avg = 1.22696
 - Transfers = 0 0 0 0 0
NbGpu = 1 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.144665 Max = 0.164876 Avg = 0.155601
 - Transfers = 0.00884324 0.00572115 0.00884324 0.00884324 0
NbGpu = 1 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.25363 Max = 0.281808 Avg = 0.267385
 - Transfers = 0.0169083 0.0096519 0.0169083 0.0169083 0
NbGpu = 1 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.419159 Max = 0.458023 Avg = 0.441301
 - Transfers = 0.0370182 0.0208788 0.0370156 0.0370182 0
NbGpu = 1 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.781058 Max = 0.826864 Avg = 0.812128
 - Transfers = 0.069771 0.0366699 0.0697683 0.069771 0
NbGpu = 2 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.138169 Max = 0.16758 Avg = 0.15708
 - Transfers = 0.0112082 0.00455462 0.00903879 0.00904175 0.00216643
NbGpu = 2 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.241445 Max = 0.267684 Avg = 0.256459
 - Transfers = 0.023979 0.00760621 0.0194434 0.0194479 0.00453111
NbGpu = 2 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.398765 Max = 0.412574 Avg = 0.403503
 - Transfers = 0.0529329 0.0137368 0.0420435 0.0420435 0.0108894
NbGpu = 2 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.711216 Max = 0.736378 Avg = 0.727764
 - Transfers = 0.106425 0.0273389 0.0862304 0.0862286 0.0201913
NbGpu = -1 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 5.74277 Max = 5.76109 Avg = 5.74932
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 11.6961 Max = 11.7372 Avg = 11.7116
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 22.7677 Max = 22.8245 Avg = 22.7867
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 45.1902 Max = 45.2778 Avg = 45.2237
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.213442 Max = 0.219388 Avg = 0.215441
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.326796 Max = 0.337331 Avg = 0.332578
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.64461 Max = 0.655299 Avg = 0.651305
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 1.21911 Max = 1.23199 Avg = 1.22551
 - Transfers = 0 0 0 0 0
NbGpu = 1 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.155991 Max = 0.202668 Avg = 0.173912
 - Transfers = 0.00700658 0.0051031 0.00700658 0.00700658 0
NbGpu = 1 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.233032 Max = 0.274101 Avg = 0.26017
 - Transfers = 0.014968 0.0113121 0.014968 0.014968 0
NbGpu = 1 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.44979 Max = 0.489797 Avg = 0.472024
 - Transfers = 0.0324779 0.0238351 0.0324779 0.0324779 0
NbGpu = 1 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.794354 Max = 0.885056 Avg = 0.836076
 - Transfers = 0.058217 0.0436258 0.058217 0.058217 0
NbGpu = 2 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.143266 Max = 0.172115 Avg = 0.157614
 - Transfers = 0.0122619 0.00558451 0.0102721 0.0102747 0.00198726
NbGpu = 2 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.240924 Max = 0.258728 Avg = 0.247761
 - Transfers = 0.02244 0.00799539 0.0185624 0.0185642 0.00387574
NbGpu = 2 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.38884 Max = 0.421855 Avg = 0.402427
 - Transfers = 0.0454579 0.0146941 0.0389616 0.0389643 0.00649358
NbGpu = 2 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.699396 Max = 0.758972 Avg = 0.729396
 - Transfers = 0.0873975 0.0281037 0.0744618 0.0744646 0.0129328
NbGpu = -1 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 5.77597 Max = 5.78738 Avg = 5.78021
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 11.4906 Max = 11.5146 Avg = 11.5002
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 22.8252 Max = 22.8649 Avg = 22.8431
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 46.588 Max = 46.6601 Avg = 46.6224
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.183253 Max = 0.194416 Avg = 0.186833
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.359008 Max = 0.365127 Avg = 0.361876
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.633763 Max = 0.65304 Avg = 0.64415
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 1.251 Max = 1.2647 Avg = 1.25467
 - Transfers = 0 0 0 0 0
NbGpu = 1 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.15617 Max = 0.175423 Avg = 0.165577
 - Transfers = 0.00901512 0.00638112 0.00901512 0.00901512 0
NbGpu = 1 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.253918 Max = 0.276578 Avg = 0.264231
 - Transfers = 0.0171442 0.0136665 0.0171442 0.0171442 0
NbGpu = 1 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.46766 Max = 0.506804 Avg = 0.48402
 - Transfers = 0.0339347 0.0226563 0.0339347 0.0339347 0
NbGpu = 1 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.850766 Max = 0.895699 Avg = 0.875795
 - Transfers = 0.0644934 0.038216 0.0644934 0.0644934 0
NbGpu = 2 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.174751 Max = 0.202967 Avg = 0.188065
 - Transfers = 0.0107948 0.0046937 0.0091362 0.0091362 0.00165857
NbGpu = 2 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.247556 Max = 0.296248 Avg = 0.266576
 - Transfers = 0.0242349 0.00975469 0.0203186 0.0203187 0.0039143
NbGpu = 2 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.403719 Max = 0.453044 Avg = 0.433468
 - Transfers = 0.0449923 0.0154521 0.0379126 0.0379126 0.00707964
NbGpu = 2 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.773036 Max = 0.802233 Avg = 0.78935
 - Transfers = 0.0913053 0.0304099 0.0768452 0.0768439 0.0144572


==> Results/build-75/results--20241103_151509/particle-simu.csv <==
NbCpu,NbGpu,BlockSize,Multiprio,Multiprio,PrioPair,MinDuration,MaxDuration,AvgDuration,TotalTransfer,MaxTransfer,DeviceToHostTransfer,HostToDeviceTransfer,DeviceToDeviceTransfer
1,0,128,FALSE,FALSE,FALSE,5.69691,5.72409,5.70805,0,0,0,0,0
1,0,256,FALSE,FALSE,FALSE,11.7307,11.7737,11.7413,0,0,0,0,0
1,0,512,FALSE,FALSE,FALSE,22.9542,23.0171,22.9767,0,0,0,0,0
1,0,1024,FALSE,FALSE,FALSE,46.183,46.3528,46.2427,0,0,0,0,0
40,0,128,FALSE,FALSE,FALSE,0.217651,0.244918,0.225719,0,0,0,0,0
40,0,256,FALSE,FALSE,FALSE,0.352914,0.363258,0.356279,0,0,0,0,0
40,0,512,FALSE,FALSE,FALSE,0.637655,0.683984,0.654476,0,0,0,0,0
40,0,1024,FALSE,FALSE,FALSE,1.1896,1.21372,1.19502,0,0,0,0,0
40,1,128,FALSE,FALSE,FALSE,0.167573,0.173229,0.171334,0.00967912,0.00462861,0.00967912,0.00967912,0
40,1,256,FALSE,FALSE,FALSE,0.257614,0.29348,0.273466,0.0208264,0.0103711,0.0208264,0.0208264,0
40,1,512,FALSE,FALSE,FALSE,0.428344,0.46944,0.446409,0.0427165,0.0196207,0.0427165,0.0427165,0
40,1,1024,FALSE,FALSE,FALSE,0.840117,0.868459,0.851946,0.0856112,0.0414988,0.0856112,0.0856112,0
40,2,128,FALSE,FALSE,FALSE,0.142079,0.161664,0.151141,0.0152321,0.00363814,0.0121136,0.0121162,0.0031159
40,2,256,FALSE,FALSE,FALSE,0.218822,0.236109,0.228246,0.027571,0.00695693,0.0226187,0.0226243,0.00494668
40,2,512,FALSE,FALSE,FALSE,0.409452,0.445738,0.428349,0.0601432,0.0159033,0.0493687,0.0493686,0.0107716
40,2,1024,FALSE,FALSE,FALSE,0.749253,0.782029,0.761124,0.117669,0.0277537,0.0971166,0.0971203,0.0205489
1,0,128,TRUE,FALSE,FALSE,5.93764,5.96317,5.94868,0,0,0,0,0
1,0,256,TRUE,FALSE,FALSE,11.2207,11.2582,11.2357,0,0,0,0,0
1,0,512,TRUE,FALSE,FALSE,22.2696,22.3231,22.2896,0,0,0,0,0
1,0,1024,TRUE,FALSE,FALSE,45.5041,45.5638,45.5376,0,0,0,0,0
40,0,128,TRUE,FALSE,FALSE,0.216001,0.2251,0.219603,0,0,0,0,0
40,0,256,TRUE,FALSE,FALSE,0.390543,0.399615,0.394395,0,0,0,0,0
40,0,512,TRUE,FALSE,FALSE,0.648725,0.662616,0.652959,0,0,0,0,0
40,0,1024,TRUE,FALSE,FALSE,1.26549,1.2907,1.27644,0,0,0,0,0
40,1,128,TRUE,FALSE,FALSE,0.178096,0.223847,0.191589,0.00980086,0.00613869,0.00980086,0.00980086,0
40,1,256,TRUE,FALSE,FALSE,0.284847,0.309729,0.292397,0.0186145,0.0120659,0.0186145,0.0186145,0
40,1,512,TRUE,FALSE,FALSE,0.442121,0.472627,0.460208,0.0404877,0.0234885,0.0404877,0.0404854,0
40,1,1024,TRUE,FALSE,FALSE,0.843101,0.871801,0.86041,0.0824873,0.0451724,0.0824851,0.0824873,0
40,2,128,TRUE,FALSE,FALSE,0.175725,0.193541,0.184672,0.0134705,0.00426675,0.0108779,0.0108779,0.00259264
40,2,256,TRUE,FALSE,FALSE,0.250839,0.317242,0.271278,0.0252171,0.00942547,0.0207957,0.0207981,0.00441892
40,2,512,TRUE,FALSE,FALSE,0.42492,0.478839,0.446254,0.054667,0.0185667,0.0439097,0.0439097,0.0107572
40,2,1024,TRUE,FALSE,FALSE,0.772932,0.802707,0.785908,0.110068,0.032702,0.0902516,0.0902569,0.0198107
1,0,128,TRUE,TRUE,FALSE,5.69079,5.70865,5.70095,0,0,0,0,0
1,0,256,TRUE,TRUE,FALSE,11.7589,11.8213,11.7786,0,0,0,0,0
1,0,512,TRUE,TRUE,FALSE,23.4618,23.5145,23.4789,0,0,0,0,0
1,0,1024,TRUE,TRUE,FALSE,46.3743,46.4746,46.4016,0,0,0,0,0
40,0,128,TRUE,TRUE,FALSE,0.211888,0.221916,0.21575,0,0,0,0,0
40,0,256,TRUE,TRUE,FALSE,0.342807,0.363044,0.356316,0,0,0,0,0
40,0,512,TRUE,TRUE,FALSE,0.627281,0.653227,0.636798,0,0,0,0,0
40,0,1024,TRUE,TRUE,FALSE,1.22161,1.23606,1.22696,0,0,0,0,0
40,1,128,TRUE,TRUE,FALSE,0.144665,0.164876,0.155601,0.00884324,0.00572115,0.00884324,0.00884324,0
40,1,256,TRUE,TRUE,FALSE,0.25363,0.281808,0.267385,0.0169083,0.0096519,0.0169083,0.0169083,0
40,1,512,TRUE,TRUE,FALSE,0.419159,0.458023,0.441301,0.0370182,0.0208788,0.0370156,0.0370182,0
40,1,1024,TRUE,TRUE,FALSE,0.781058,0.826864,0.812128,0.069771,0.0366699,0.0697683,0.069771,0
40,2,128,TRUE,TRUE,FALSE,0.138169,0.16758,0.15708,0.0112082,0.00455462,0.00903879,0.00904175,0.00216643
40,2,256,TRUE,TRUE,FALSE,0.241445,0.267684,0.256459,0.023979,0.00760621,0.0194434,0.0194479,0.00453111
40,2,512,TRUE,TRUE,FALSE,0.398765,0.412574,0.403503,0.0529329,0.0137368,0.0420435,0.0420435,0.0108894
40,2,1024,TRUE,TRUE,FALSE,0.711216,0.736378,0.727764,0.106425,0.0273389,0.0862304,0.0862286,0.0201913
1,0,128,TRUE,TRUE,TRUE,5.74277,5.76109,5.74932,0,0,0,0,0
1,0,256,TRUE,TRUE,TRUE,11.6961,11.7372,11.7116,0,0,0,0,0
1,0,512,TRUE,TRUE,TRUE,22.7677,22.8245,22.7867,0,0,0,0,0
1,0,1024,TRUE,TRUE,TRUE,45.1902,45.2778,45.2237,0,0,0,0,0
40,0,128,TRUE,TRUE,TRUE,0.213442,0.219388,0.215441,0,0,0,0,0
40,0,256,TRUE,TRUE,TRUE,0.326796,0.337331,0.332578,0,0,0,0,0
40,0,512,TRUE,TRUE,TRUE,0.64461,0.655299,0.651305,0,0,0,0,0
40,0,1024,TRUE,TRUE,TRUE,1.21911,1.23199,1.22551,0,0,0,0,0
40,1,128,TRUE,TRUE,TRUE,0.155991,0.202668,0.173912,0.00700658,0.0051031,0.00700658,0.00700658,0
40,1,256,TRUE,TRUE,TRUE,0.233032,0.274101,0.26017,0.014968,0.0113121,0.014968,0.014968,0
40,1,512,TRUE,TRUE,TRUE,0.44979,0.489797,0.472024,0.0324779,0.0238351,0.0324779,0.0324779,0
40,1,1024,TRUE,TRUE,TRUE,0.794354,0.885056,0.836076,0.058217,0.0436258,0.058217,0.058217,0
40,2,128,TRUE,TRUE,TRUE,0.143266,0.172115,0.157614,0.0122619,0.00558451,0.0102721,0.0102747,0.00198726
40,2,256,TRUE,TRUE,TRUE,0.240924,0.258728,0.247761,0.02244,0.00799539,0.0185624,0.0185642,0.00387574
40,2,512,TRUE,TRUE,TRUE,0.38884,0.421855,0.402427,0.0454579,0.0146941,0.0389616,0.0389643,0.00649358
40,2,1024,TRUE,TRUE,TRUE,0.699396,0.758972,0.729396,0.0873975,0.0281037,0.0744618,0.0744646,0.0129328
1,0,128,TRUE,FALSE,TRUE,5.77597,5.78738,5.78021,0,0,0,0,0
1,0,256,TRUE,FALSE,TRUE,11.4906,11.5146,11.5002,0,0,0,0,0
1,0,512,TRUE,FALSE,TRUE,22.8252,22.8649,22.8431,0,0,0,0,0
1,0,1024,TRUE,FALSE,TRUE,46.588,46.6601,46.6224,0,0,0,0,0
40,0,128,TRUE,FALSE,TRUE,0.183253,0.194416,0.186833,0,0,0,0,0
40,0,256,TRUE,FALSE,TRUE,0.359008,0.365127,0.361876,0,0,0,0,0
40,0,512,TRUE,FALSE,TRUE,0.633763,0.65304,0.64415,0,0,0,0,0
40,0,1024,TRUE,FALSE,TRUE,1.251,1.2647,1.25467,0,0,0,0,0
40,1,128,TRUE,FALSE,TRUE,0.15617,0.175423,0.165577,0.00901512,0.00638112,0.00901512,0.00901512,0
40,1,256,TRUE,FALSE,TRUE,0.253918,0.276578,0.264231,0.0171442,0.0136665,0.0171442,0.0171442,0
40,1,512,TRUE,FALSE,TRUE,0.46766,0.506804,0.48402,0.0339347,0.0226563,0.0339347,0.0339347,0
40,1,1024,TRUE,FALSE,TRUE,0.850766,0.895699,0.875795,0.0644934,0.038216,0.0644934,0.0644934,0
40,2,128,TRUE,FALSE,TRUE,0.174751,0.202967,0.188065,0.0107948,0.0046937,0.0091362,0.0091362,0.00165857
40,2,256,TRUE,FALSE,TRUE,0.247556,0.296248,0.266576,0.0242349,0.00975469,0.0203186,0.0203187,0.0039143
40,2,512,TRUE,FALSE,TRUE,0.403719,0.453044,0.433468,0.0449923,0.0154521,0.0379126,0.0379126,0.00707964
40,2,1024,TRUE,FALSE,TRUE,0.773036,0.802233,0.78935,0.0913053,0.0304099,0.0768452,0.0768439,0.0144572


==> Results/build-80/results--20241103_222447/axpy.csv <==
NbCpus,NbGpu,NbBlocks,BlockSize,Multiprio,PrioPair,FavorLocality,MinDuration,MaxDuration,AvgDuration,TotalTransfer,MaxTransfer,DeviceToHostTransfer,HostToDeviceTransfer,DeviceToDeviceTransfer
1,0,256,131072,FALSE,FALSE,FALSE,0.0200068,0.0209713,0.0201304,0,0,0,0,0
1,0,256,262144,FALSE,FALSE,FALSE,0.0382256,0.0392785,0.0383613,0,0,0,0,0
1,0,256,524288,FALSE,FALSE,FALSE,0.0756196,0.0766531,0.0757639,0,0,0,0,0
1,0,512,131072,FALSE,FALSE,FALSE,0.0333321,0.0881514,0.0388747,0,0,0,0,0
1,0,512,262144,FALSE,FALSE,FALSE,0.064474,0.118586,0.0699143,0,0,0,0,0
1,0,512,524288,FALSE,FALSE,FALSE,0.126956,0.230403,0.153144,0,0,0,0,0
1,0,1024,131072,FALSE,FALSE,FALSE,0.0677328,0.111045,0.0721816,0,0,0,0,0
1,0,1024,262144,FALSE,FALSE,FALSE,0.128966,0.216021,0.153983,0,0,0,0,0
1,0,1024,524288,FALSE,FALSE,FALSE,0.263379,0.520924,0.347301,0,0,0,0,0
64,0,256,131072,FALSE,FALSE,FALSE,0.00770597,0.0232826,0.0145637,0,0,0,0,0
64,0,256,262144,FALSE,FALSE,FALSE,0.0197098,0.0384764,0.0258858,0,0,0,0,0
64,0,256,524288,FALSE,FALSE,FALSE,0.0281874,0.0474804,0.0319085,0,0,0,0,0
64,0,512,131072,FALSE,FALSE,FALSE,0.0166687,0.0447384,0.0293095,0,0,0,0,0
64,0,512,262144,FALSE,FALSE,FALSE,0.0276351,0.0338827,0.0306976,0,0,0,0,0
64,0,512,524288,FALSE,FALSE,FALSE,0.0558562,0.0844335,0.0616904,0,0,0,0,0
64,0,1024,131072,FALSE,FALSE,FALSE,0.0454377,0.0640824,0.052939,0,0,0,0,0
64,0,1024,262144,FALSE,FALSE,FALSE,0.0553924,0.123583,0.0750813,0,0,0,0,0
64,0,1024,524288,FALSE,FALSE,FALSE,0.109156,0.113387,0.111887,0,0,0,0,0
64,1,256,131072,FALSE,FALSE,FALSE,0.00980112,0.0261233,0.0181594,0.0162005,0.0267387,0.00540017,0.0162005,0
64,1,256,262144,FALSE,FALSE,FALSE,0.015726,0.0228168,0.019213,0.0239075,0.0377487,0.00796918,0.0239075,0
64,1,256,524288,FALSE,FALSE,FALSE,0.0285559,0.0372993,0.0328102,0.0396362,0.0629146,0.0132121,0.0396362,0
64,1,512,131072,FALSE,FALSE,FALSE,0.0241735,0.0537909,0.037742,0.041209,0.0534774,0.0137363,0.041209,0
64,1,512,262144,FALSE,FALSE,FALSE,0.0305516,0.0474867,0.03869,0.0607126,0.0786432,0.0202375,0.0607126,0
64,1,512,524288,FALSE,FALSE,FALSE,0.0582629,0.0925033,0.0699759,0.0742392,0.132121,0.0247464,0.0742392,0
64,1,1024,131072,FALSE,FALSE,FALSE,0.035322,0.101675,0.0562283,0.0778568,0.100663,0.0259523,0.0778568,0
64,1,1024,262144,FALSE,FALSE,FALSE,0.0564667,0.0727085,0.0618517,0.0943718,0.122683,0.0314573,0.0943718,0
64,1,1024,524288,FALSE,FALSE,FALSE,0.111662,0.122099,0.115804,0.149737,0.182452,0.0499122,0.149737,0
64,2,256,131072,FALSE,FALSE,FALSE,0.0120187,0.0295061,0.0223798,0.041209,0.0283116,0.0137363,0.041209,0
64,2,256,262144,FALSE,FALSE,FALSE,0.0178992,0.0269618,0.0228374,0.0566231,0.0408945,0.0188744,0.0566231,0
64,2,256,524288,FALSE,FALSE,FALSE,0.0313947,0.0414166,0.0358396,0.099405,0.069206,0.033135,0.099405,0
64,2,512,131072,FALSE,FALSE,FALSE,0.0206279,0.0581113,0.0423216,0.0786432,0.0550502,0.0262144,0.0786432,0
64,2,512,262144,FALSE,FALSE,FALSE,0.0311833,0.0639744,0.0422094,0.135895,0.0943718,0.0452985,0.135895,0
64,2,512,524288,FALSE,FALSE,FALSE,0.0601218,0.0756223,0.0645739,0.225234,0.207618,0.075078,0.225234,0
64,2,1024,131072,FALSE,FALSE,FALSE,0.0374123,0.0999037,0.0692276,0.106797,0.108528,0.0355992,0.106797,0
64,2,1024,262144,FALSE,FALSE,FALSE,0.063834,0.115191,0.0848339,0.234671,0.163578,0.0782238,0.234671,0
64,2,1024,524288,FALSE,FALSE,FALSE,0.0862923,0.119231,0.100421,0.266758,0.207618,0.0889192,0.266758,0
1,0,256,131072,TRUE,FALSE,FALSE,0.0298655,0.0310165,0.030285,0,0,0,0,0
1,0,256,262144,TRUE,FALSE,FALSE,0.043337,0.0441734,0.043939,0,0,0,0,0
1,0,256,524288,TRUE,FALSE,FALSE,0.0840084,0.0863683,0.0853702,0,0,0,0,0
1,0,512,131072,TRUE,FALSE,FALSE,0.0433986,0.0441863,0.0435552,0,0,0,0,0
1,0,512,262144,TRUE,FALSE,FALSE,0.0843959,0.0853003,0.0848546,0,0,0,0,0
1,0,512,524288,TRUE,FALSE,FALSE,0.173159,0.263319,0.19667,0,0,0,0,0
1,0,1024,131072,TRUE,FALSE,FALSE,0.0728384,0.0739313,0.0732045,0,0,0,0,0
1,0,1024,262144,TRUE,FALSE,FALSE,0.140585,0.334018,0.180116,0,0,0,0,0
1,0,1024,524288,TRUE,FALSE,FALSE,0.256686,0.505006,0.344784,0,0,0,0,0
64,0,256,131072,TRUE,FALSE,FALSE,0.0133209,0.0561475,0.0238688,0,0,0,0,0
64,0,256,262144,TRUE,FALSE,FALSE,0.014681,0.0309761,0.0194811,0,0,0,0,0
64,0,256,524288,TRUE,FALSE,FALSE,0.0271675,0.0485146,0.0338424,0,0,0,0,0
64,0,512,131072,TRUE,FALSE,FALSE,0.0147898,0.0560124,0.0311647,0,0,0,0,0
64,0,512,262144,TRUE,FALSE,FALSE,0.0289002,0.0503417,0.0360365,0,0,0,0,0
64,0,512,524288,TRUE,FALSE,FALSE,0.0539812,0.0763719,0.0608529,0,0,0,0,0
64,0,1024,131072,TRUE,FALSE,FALSE,0.0443446,0.0877426,0.0550977,0,0,0,0,0
64,0,1024,262144,TRUE,FALSE,FALSE,0.0533488,0.118937,0.0715736,0,0,0,0,0
64,0,1024,524288,TRUE,FALSE,FALSE,0.108497,0.117761,0.110811,0,0,0,0,0
64,1,256,131072,TRUE,FALSE,FALSE,0.0198633,0.0376596,0.0287505,0.0221774,0.0361759,0.00739246,0.0221774,0
64,1,256,262144,TRUE,FALSE,FALSE,0.0251746,0.0489971,0.0348033,0.0493879,0.1101,0.0164626,0.0493879,0
64,1,256,524288,TRUE,FALSE,FALSE,0.0292323,0.0496994,0.0397353,0.120167,0.289407,0.0400556,0.120167,0
64,1,512,131072,TRUE,FALSE,FALSE,0.0250595,0.0471875,0.0323415,0.041209,0.0487588,0.0137363,0.041209,0
64,1,512,262144,TRUE,FALSE,FALSE,0.031073,0.0595849,0.0484673,0.103494,0.239075,0.0344982,0.103494,0
64,1,512,524288,TRUE,FALSE,FALSE,0.0665451,0.146886,0.0843385,0.244108,0.402653,0.0813695,0.244108,0
64,1,1024,131072,TRUE,FALSE,FALSE,0.0386046,0.112167,0.057234,0.170813,0.709362,0.0569377,0.170813,0
64,1,1024,262144,TRUE,FALSE,FALSE,0.0563386,0.108484,0.0671334,0.111359,0.163578,0.0371196,0.111359,0
64,1,1024,524288,TRUE,FALSE,FALSE,0.0948168,0.138553,0.111239,0.234042,0.295698,0.0780141,0.234042,0
64,2,256,131072,TRUE,FALSE,FALSE,0.0177268,0.0731438,0.0344508,0.211236,0.254804,0.0704119,0.211236,0
64,2,256,262144,TRUE,FALSE,FALSE,0.0267325,0.0730453,0.0430432,0.0607126,0.0440402,0.0202375,0.0607126,0
64,2,256,524288,TRUE,FALSE,FALSE,0.0310097,0.0608494,0.0480206,0.18434,0.163578,0.0614466,0.18434,0
64,2,512,131072,TRUE,FALSE,FALSE,0.0295774,0.0860183,0.0460861,0.118437,0.180879,0.0394789,0.118437,0
64,2,512,262144,TRUE,FALSE,FALSE,0.0282184,0.164472,0.0670196,0.28343,0.408945,0.0944767,0.28343,0
64,2,512,524288,TRUE,FALSE,FALSE,0.0657729,0.127588,0.0834204,0.403911,0.522191,0.134637,0.403911,0
64,2,1024,131072,TRUE,FALSE,FALSE,0.042077,0.187357,0.0872778,0.157758,0.273678,0.0525861,0.157758,0
64,2,1024,262144,TRUE,FALSE,FALSE,0.0556934,0.130815,0.079963,0.212651,0.163578,0.0708837,0.212651,0
64,2,1024,524288,TRUE,FALSE,FALSE,0.121126,0.202173,0.162209,0.402024,0.371196,0.134008,0.402024,0
1,0,256,131072,TRUE,TRUE,FALSE,0.0297574,0.031691,0.0306111,0,0,0,0,0
1,0,256,262144,TRUE,TRUE,FALSE,0.0451648,0.0978075,0.0509093,0,0,0,0,0
1,0,256,524288,TRUE,TRUE,FALSE,0.086832,0.146377,0.0942038,0,0,0,0,0
1,0,512,131072,TRUE,TRUE,FALSE,0.0429441,0.107912,0.0497908,0,0,0,0,0
1,0,512,262144,TRUE,TRUE,FALSE,0.0848093,0.14413,0.0908995,0,0,0,0,0
1,0,512,524288,TRUE,TRUE,FALSE,0.183304,0.409977,0.234768,0,0,0,0,0
1,0,1024,131072,TRUE,TRUE,FALSE,0.0723139,0.119221,0.0773478,0,0,0,0,0
1,0,1024,262144,TRUE,TRUE,FALSE,0.143177,0.288512,0.201828,0,0,0,0,0
1,0,1024,524288,TRUE,TRUE,FALSE,0.26624,0.522132,0.397842,0,0,0,0,0
64,0,256,131072,TRUE,TRUE,FALSE,0.0107935,0.0351186,0.0160142,0,0,0,0,0
64,0,256,262144,TRUE,TRUE,FALSE,0.0256496,0.0347791,0.0301768,0,0,0,0,0
64,0,256,524288,TRUE,TRUE,FALSE,0.0290004,0.0489845,0.0356024,0,0,0,0,0
64,0,512,131072,TRUE,TRUE,FALSE,0.0267267,0.0365457,0.0306274,0,0,0,0,0
64,0,512,262144,TRUE,TRUE,FALSE,0.0301034,0.053928,0.0407258,0,0,0,0,0
64,0,512,524288,TRUE,TRUE,FALSE,0.0601632,0.0716004,0.063345,0,0,0,0,0
64,0,1024,131072,TRUE,TRUE,FALSE,0.041274,0.110034,0.0513228,0,0,0,0,0
64,0,1024,262144,TRUE,TRUE,FALSE,0.0601738,0.104937,0.0761364,0,0,0,0,0
64,0,1024,524288,TRUE,TRUE,FALSE,0.113122,0.14901,0.128572,0,0,0,0,0
64,1,256,131072,TRUE,TRUE,FALSE,0.0126804,0.0640874,0.0312294,0.0408945,0.162005,0.0136315,0.0408945,0
64,1,256,262144,TRUE,TRUE,FALSE,0.0300543,0.0627885,0.0366979,0.0393216,0.0503316,0.0131072,0.0393216,0
64,1,256,524288,TRUE,TRUE,FALSE,0.0376418,0.0568439,0.0475946,0.0975176,0.125829,0.0325059,0.0975176,0
64,1,512,131072,TRUE,TRUE,FALSE,0.0301715,0.0873376,0.05179,0.0932708,0.396362,0.0310903,0.0932708,0
64,1,512,262144,TRUE,TRUE,FALSE,0.0354198,0.102024,0.0558099,0.103494,0.154141,0.0344982,0.103494,0
64,1,512,524288,TRUE,TRUE,FALSE,0.0653757,0.116679,0.0885224,0.223347,0.34603,0.0744489,0.223347,0
64,1,1024,131072,TRUE,TRUE,FALSE,0.033388,0.175548,0.0842292,0.0657457,0.125829,0.0219152,0.0657457,0
64,1,1024,262144,TRUE,TRUE,FALSE,0.0632028,0.190561,0.0974496,0.16578,0.270533,0.05526,0.16578,0
64,1,1024,524288,TRUE,TRUE,FALSE,0.0984496,0.172275,0.130103,0.181194,0.245367,0.060398,0.181194,0
64,2,256,131072,TRUE,TRUE,FALSE,0.0183404,0.0486287,0.0309482,0.238603,0.232784,0.0795345,0.238603,0
64,2,256,262144,TRUE,TRUE,FALSE,0.0305562,0.0527811,0.0377582,0.126458,0.169869,0.0421528,0.126458,0
64,2,256,524288,TRUE,TRUE,FALSE,0.0351729,0.0729333,0.0541337,0.127717,0.0817889,0.0425722,0.127717,0
64,2,512,131072,TRUE,TRUE,FALSE,0.03264,0.0722553,0.0527696,0.25968,0.388497,0.0865599,0.25968,0
64,2,512,262144,TRUE,TRUE,FALSE,0.042699,0.0718513,0.0543998,0.167038,0.245367,0.0556794,0.167038,0
64,2,512,524288,TRUE,TRUE,FALSE,0.0649478,0.113416,0.0782313,0.317719,0.232784,0.105906,0.317719,0
64,2,1024,131072,TRUE,TRUE,FALSE,0.051657,0.172269,0.110039,0.606339,0.978321,0.202113,0.606339,0
64,2,1024,262144,TRUE,TRUE,FALSE,0.0738283,0.144956,0.0984871,0.353894,0.871367,0.117965,0.353894,0
64,2,1024,524288,TRUE,TRUE,FALSE,0.126891,0.209643,0.149069,0.490104,0.723517,0.163368,0.490104,0
1,0,256,131072,TRUE,TRUE,TRUE,0.0311783,0.0321989,0.0316328,0,0,0,0,0
1,0,256,262144,TRUE,TRUE,TRUE,0.0509992,0.0526872,0.0517843,0,0,0,0,0
1,0,256,524288,TRUE,TRUE,TRUE,0.100972,0.153954,0.10916,0,0,0,0,0
1,0,512,131072,TRUE,TRUE,TRUE,0.0497497,0.0522222,0.050627,0,0,0,0,0
1,0,512,262144,TRUE,TRUE,TRUE,0.0996507,0.189408,0.115223,0,0,0,0,0
1,0,512,524288,TRUE,TRUE,TRUE,0.18852,0.41988,0.255555,0,0,0,0,0
1,0,1024,131072,TRUE,TRUE,TRUE,0.075092,0.077322,0.0761167,0,0,0,0,0
1,0,1024,262144,TRUE,TRUE,TRUE,0.158914,0.160666,0.15984,0,0,0,0,0
1,0,1024,524288,TRUE,TRUE,TRUE,0.276381,0.629846,0.401838,0,0,0,0,0
64,0,256,131072,TRUE,TRUE,TRUE,0.011538,0.0432966,0.0175282,0,0,0,0,0
64,0,256,262144,TRUE,TRUE,TRUE,0.013514,0.0378472,0.028332,0,0,0,0,0
64,0,256,524288,TRUE,TRUE,TRUE,0.0210472,0.0331463,0.0251483,0,0,0,0,0
64,0,512,131072,TRUE,TRUE,TRUE,0.0229091,0.0484042,0.0296627,0,0,0,0,0
64,0,512,262144,TRUE,TRUE,TRUE,0.0208237,0.07278,0.0362681,0,0,0,0,0
64,0,512,524288,TRUE,TRUE,TRUE,0.0358101,0.0609654,0.0461966,0,0,0,0,0
64,0,1024,131072,TRUE,TRUE,TRUE,0.0386124,0.0829601,0.0500222,0,0,0,0,0
64,0,1024,262144,TRUE,TRUE,TRUE,0.0481818,0.0749788,0.0573237,0,0,0,0,0
64,0,1024,524288,TRUE,TRUE,TRUE,0.0937511,0.13109,0.107225,0,0,0,0,0
64,1,256,131072,TRUE,TRUE,TRUE,0.0137925,0.056506,0.0283483,0.0462422,0.191889,0.0154141,0.0462422,0
64,1,256,262144,TRUE,TRUE,TRUE,0.0133077,0.0453564,0.0336477,0.0468713,0.100663,0.0156238,0.0468713,0
64,1,256,524288,TRUE,TRUE,TRUE,0.0382737,0.071104,0.0510102,0.0754975,0.163578,0.0251658,0.0754975,0
64,1,512,131072,TRUE,TRUE,TRUE,0.0180086,0.0691553,0.0366243,0.0339739,0.0519045,0.0113246,0.0339739,0
64,1,512,262144,TRUE,TRUE,TRUE,0.0390601,0.0627312,0.0482218,0.0924844,0.141558,0.0308281,0.0924844,0
64,1,512,524288,TRUE,TRUE,TRUE,0.058491,0.108746,0.0761947,0.1252,0.157286,0.0417333,0.1252,0
64,1,1024,131072,TRUE,TRUE,TRUE,0.0445091,0.0693247,0.0537324,0.069206,0.0975176,0.0230687,0.069206,0
64,1,1024,262144,TRUE,TRUE,TRUE,0.0586921,0.117841,0.0760072,0.0912261,0.128975,0.0304087,0.0912261,0
64,1,1024,524288,TRUE,TRUE,TRUE,0.116395,0.143821,0.128452,0.231526,0.295698,0.0771752,0.231526,0
64,2,256,131072,TRUE,TRUE,TRUE,0.0189981,0.0487488,0.0341549,0.143602,0.226492,0.0478675,0.143602,0
64,2,256,262144,TRUE,TRUE,TRUE,0.0254981,0.0601329,0.0436747,0.105382,0.0880804,0.0351273,0.105382,0
64,2,256,524288,TRUE,TRUE,TRUE,0.0486668,0.0641146,0.0569912,0.15477,0.188744,0.0515899,0.15477,0
64,2,512,131072,TRUE,TRUE,TRUE,0.0317101,0.100466,0.0522817,0.153669,0.245367,0.0512229,0.153669,0
64,2,512,262144,TRUE,TRUE,TRUE,0.0500904,0.0938369,0.0681477,0.576297,0.531628,0.192099,0.576297,0
64,2,512,524288,TRUE,TRUE,TRUE,0.059184,0.102017,0.0687349,0.244108,0.188744,0.0813695,0.244108,0
64,2,1024,131072,TRUE,TRUE,TRUE,0.0538538,0.137326,0.097043,0.873254,1.00663,0.291085,0.873254,0
64,2,1024,262144,TRUE,TRUE,TRUE,0.0755243,0.207358,0.114529,0.69552,0.968884,0.23184,0.69552,0
64,2,1024,524288,TRUE,TRUE,TRUE,0.0954577,0.113717,0.102067,0.374342,0.226492,0.124781,0.374342,0
1,0,256,131072,TRUE,FALSE,TRUE,0.0284246,0.0297937,0.0288181,0,0,0,0,0
1,0,256,262144,TRUE,FALSE,TRUE,0.0382564,0.0420084,0.0404196,0,0,0,0,0
1,0,256,524288,TRUE,FALSE,TRUE,0.0621959,0.0630252,0.0626002,0,0,0,0,0
1,0,512,131072,TRUE,FALSE,TRUE,0.0407661,0.0422491,0.0411851,0,0,0,0,0
1,0,512,262144,TRUE,FALSE,TRUE,0.0790458,0.0812709,0.079955,0,0,0,0,0
1,0,512,524288,TRUE,FALSE,TRUE,0.142021,0.208549,0.159031,0,0,0,0,0
1,0,1024,131072,TRUE,FALSE,TRUE,0.0698715,0.0712642,0.0700957,0,0,0,0,0
1,0,1024,262144,TRUE,FALSE,TRUE,0.135527,0.25891,0.162016,0,0,0,0,0
1,0,1024,524288,TRUE,FALSE,TRUE,0.259197,0.25997,0.259399,0,0,0,0,0
64,0,256,131072,TRUE,FALSE,TRUE,0.0104468,0.0654833,0.0185924,0,0,0,0,0
64,0,256,262144,TRUE,FALSE,TRUE,0.0234372,0.0336948,0.0286679,0,0,0,0,0
64,0,256,524288,TRUE,FALSE,TRUE,0.0287925,0.0575512,0.0396041,0,0,0,0,0
64,0,512,131072,TRUE,FALSE,TRUE,0.0225931,0.0587847,0.0384677,0,0,0,0,0
64,0,512,262144,TRUE,FALSE,TRUE,0.0269748,0.0633134,0.0443599,0,0,0,0,0
64,0,512,524288,TRUE,FALSE,TRUE,0.049486,0.061994,0.0560019,0,0,0,0,0
64,0,1024,131072,TRUE,FALSE,TRUE,0.0418121,0.0721677,0.0517272,0,0,0,0,0
64,0,1024,262144,TRUE,FALSE,TRUE,0.0514005,0.0879262,0.0606299,0,0,0,0,0
64,0,1024,524288,TRUE,FALSE,TRUE,0.0973096,0.11552,0.101821,0,0,0,0,0
64,1,256,131072,TRUE,FALSE,TRUE,0.0164283,0.0560699,0.0331256,0.026896,0.0487588,0.00896532,0.026896,0
64,1,256,262144,TRUE,FALSE,TRUE,0.0273681,0.0716244,0.0374146,0.0899678,0.481296,0.0299893,0.0899678,0
64,1,256,524288,TRUE,FALSE,TRUE,0.0381335,0.0652174,0.0543823,0.0874512,0.106955,0.0291504,0.0874512,0
64,1,512,131072,TRUE,FALSE,TRUE,0.0265352,0.0603259,0.0412732,0.0426246,0.0550502,0.0142082,0.0426246,0
64,1,512,262144,TRUE,FALSE,TRUE,0.0321707,0.0730345,0.0454584,0.0591397,0.0754975,0.0197132,0.0591397,0
64,1,512,524288,TRUE,FALSE,TRUE,0.0609466,0.081052,0.0716931,0.106326,0.119538,0.0354419,0.106326,0
64,1,1024,131072,TRUE,FALSE,TRUE,0.0437247,0.105342,0.0726592,0.075812,0.132121,0.0252707,0.075812,0
64,1,1024,262144,TRUE,FALSE,TRUE,0.0461702,0.568737,0.117149,0.111988,0.223347,0.0373293,0.111988,0
64,1,1024,524288,TRUE,FALSE,TRUE,0.106886,0.350128,0.188727,0.128975,0.188744,0.0429916,0.128975,0
64,2,256,131072,TRUE,FALSE,TRUE,0.011344,0.0586958,0.0341776,0.203214,0.23593,0.067738,0.203214,0
64,2,256,262144,TRUE,FALSE,TRUE,0.0273039,0.0509292,0.0407451,0.133693,0.289407,0.0445645,0.133693,0
64,2,256,524288,TRUE,FALSE,TRUE,0.0413436,0.0702741,0.0503785,0.196923,0.289407,0.0656409,0.196923,0
64,2,512,131072,TRUE,FALSE,TRUE,0.0272608,0.0764196,0.0437381,0.0550502,0.0566231,0.0183501,0.0550502,0
64,2,512,262144,TRUE,FALSE,TRUE,0.0369777,0.0636407,0.0498067,0.129919,0.1101,0.0433062,0.129919,0
64,2,512,524288,TRUE,FALSE,TRUE,0.0626897,0.114464,0.0772606,0.27997,0.264241,0.0933233,0.27997,0
64,2,1024,131072,TRUE,FALSE,TRUE,0.0591969,0.149339,0.105169,0.826383,1.00506,0.275461,0.826383,0
64,2,1024,262144,TRUE,FALSE,TRUE,0.0678833,0.115135,0.0896791,0.310483,0.320864,0.103494,0.310483,0
64,2,1024,524288,TRUE,FALSE,TRUE,0.124038,0.183996,0.145904,0.395103,0.30199,0.131701,0.395103,0


==> Results/build-80/results--20241103_222447/cholesky.csv <==
NbCpu,NbGpu,MatrixSize,BlockSize,Multiprio,PrioPair,FavorLocality,MinDuration,MaxDuration,AvgDuration,TotalTransfer,MaxTransfer,DeviceToHostTransfer,HostToDeviceTransfer,DeviceToDeviceTransfer
1,0,4096,128,FALSE,FALSE,FALSE,0.773522,1.05202,0.808912,0,0,0,0,0
1,0,8192,128,FALSE,FALSE,FALSE,6.1196,6.34011,6.18112,0,0,0,0,0
1,0,16384,128,FALSE,FALSE,FALSE,50.1371,54.7674,52.5792,0,0,0,0,0
1,0,4096,256,FALSE,FALSE,FALSE,0.630246,0.642982,0.634585,0,0,0,0,0
1,0,8192,256,FALSE,FALSE,FALSE,4.8256,4.94544,4.85167,0,0,0,0,0
1,0,16384,256,FALSE,FALSE,FALSE,38.9332,39.439,39.0252,0,0,0,0,0
1,0,4096,512,FALSE,FALSE,FALSE,0.635164,0.642776,0.637611,0,0,0,0,0
1,0,8192,512,FALSE,FALSE,FALSE,4.72268,4.85631,4.75368,0,0,0,0,0
1,0,16384,512,FALSE,FALSE,FALSE,37.0409,38.0192,37.4698,0,0,0,0,0
64,0,4096,128,FALSE,FALSE,FALSE,0.0343791,0.124663,0.0633318,0,0,0,0,0
64,0,8192,128,FALSE,FALSE,FALSE,1.43757,1.89694,1.68745,0,0,0,0,0
64,0,16384,128,FALSE,FALSE,FALSE,15.3295,17.6323,16.2407,0,0,0,0,0
64,0,4096,256,FALSE,FALSE,FALSE,0.044589,0.0692099,0.0485384,0,0,0,0,0
64,0,8192,256,FALSE,FALSE,FALSE,0.202973,0.262587,0.226863,0,0,0,0,0
64,0,16384,256,FALSE,FALSE,FALSE,1.3358,1.52021,1.42065,0,0,0,0,0
64,0,4096,512,FALSE,FALSE,FALSE,0.116489,0.16604,0.130367,0,0,0,0,0
64,0,8192,512,FALSE,FALSE,FALSE,0.290597,0.357095,0.319243,0,0,0,0,0
64,0,16384,512,FALSE,FALSE,FALSE,1.3701,1.43085,1.39528,0,0,0,0,0
64,1,4096,128,FALSE,FALSE,FALSE,0.0465625,0.0813248,0.0597715,0.050135,0.0340787,0.0218104,0.050135,0
64,1,8192,128,FALSE,FALSE,FALSE,0.287116,1.66365,1.30289,0.387973,0.196608,0.209283,0.387973,0
64,1,16384,128,FALSE,FALSE,FALSE,4.37927,20.1732,17.7445,2.81401,0.964166,1.91681,2.81401,0
64,1,4096,256,FALSE,FALSE,FALSE,0.0495434,0.272496,0.0791086,0.0590348,0.0450888,0.0264765,0.0590348,0
64,1,8192,256,FALSE,FALSE,FALSE,0.209018,0.234511,0.21975,0.310378,0.192938,0.15304,0.310378,0
64,1,16384,256,FALSE,FALSE,FALSE,1.39654,1.4989,1.44169,2.05447,0.94267,1.23056,2.05447,0
64,1,4096,512,FALSE,FALSE,FALSE,0.111118,0.280133,0.133877,0.0383779,0.041943,0.0169869,0.0383779,0
64,1,8192,512,FALSE,FALSE,FALSE,0.284049,0.396655,0.323284,0.283745,0.174064,0.145962,0.283745,0
64,1,16384,512,FALSE,FALSE,FALSE,1.2679,1.41071,1.33696,2.14476,0.970981,1.33127,2.14476,0
64,2,4096,128,FALSE,FALSE,FALSE,0.0553336,0.184071,0.0770262,0.111726,0.0395837,0.0471728,0.0937558,0.01797
64,2,8192,128,FALSE,FALSE,FALSE,0.323904,1.62114,0.842239,0.719887,0.208667,0.35746,0.57825,0.141636
64,2,16384,128,FALSE,FALSE,FALSE,2.2123,17.1196,8.2059,5.15867,0.977011,3.2131,4.17861,0.980052
64,2,4096,256,FALSE,FALSE,FALSE,0.0541119,0.0996385,0.0665062,0.11246,0.0429916,0.0493879,0.0920125,0.0204472
64,2,8192,256,FALSE,FALSE,FALSE,0.219531,0.263567,0.237989,0.648806,0.195035,0.30393,0.510604,0.138202
64,2,16384,256,FALSE,FALSE,FALSE,1.39065,2.12432,1.52722,4.62805,0.970457,2.69306,3.61355,1.0145
64,2,4096,512,FALSE,FALSE,FALSE,0.117273,0.152367,0.131687,0.0660603,0.0461373,0.0276824,0.0591397,0.0069206
64,2,8192,512,FALSE,FALSE,FALSE,0.299429,0.364992,0.323739,0.547566,0.195035,0.24327,0.425093,0.122474
64,2,16384,512,FALSE,FALSE,FALSE,1.12712,1.40349,1.29393,4.19871,0.983564,2.23598,3.06163,1.13708
1,0,4096,128,TRUE,FALSE,FALSE,0.784281,0.799581,0.79118,0,0,0,0,0
1,0,8192,128,TRUE,FALSE,FALSE,6.08261,6.29045,6.14616,0,0,0,0,0
1,0,16384,128,TRUE,FALSE,FALSE,49.6753,53.3067,52.2188,0,0,0,0,0
1,0,4096,256,TRUE,FALSE,FALSE,0.661508,0.726845,0.673375,0,0,0,0,0
1,0,8192,256,TRUE,FALSE,FALSE,4.81612,4.94028,4.85361,0,0,0,0,0
1,0,16384,256,TRUE,FALSE,FALSE,38.14,38.9029,38.2657,0,0,0,0,0
1,0,4096,512,TRUE,FALSE,FALSE,0.704548,0.727941,0.717268,0,0,0,0,0
1,0,8192,512,TRUE,FALSE,FALSE,4.67735,4.74224,4.70514,0,0,0,0,0
1,0,16384,512,TRUE,FALSE,FALSE,36.2322,36.7661,36.3433,0,0,0,0,0
64,0,4096,128,TRUE,FALSE,FALSE,0.0425879,0.0909982,0.0596507,0,0,0,0,0
64,0,8192,128,TRUE,FALSE,FALSE,1.10144,1.73661,1.44053,0,0,0,0,0
64,0,16384,128,TRUE,FALSE,FALSE,14.0353,16.0516,15.3187,0,0,0,0,0
64,0,4096,256,TRUE,FALSE,FALSE,0.0452072,0.0595456,0.0488481,0,0,0,0,0
64,0,8192,256,TRUE,FALSE,FALSE,0.176041,0.204777,0.188183,0,0,0,0,0
64,0,16384,256,TRUE,FALSE,FALSE,1.17824,1.31611,1.22654,0,0,0,0,0
64,0,4096,512,TRUE,FALSE,FALSE,0.115565,0.136296,0.121483,0,0,0,0,0
64,0,8192,512,TRUE,FALSE,FALSE,0.289945,0.325448,0.303609,0,0,0,0,0
64,0,16384,512,TRUE,FALSE,FALSE,1.28813,1.36911,1.31742,0,0,0,0,0
64,1,4096,128,TRUE,FALSE,FALSE,0.147414,0.310142,0.205374,0.0816841,0.0520356,0.0551551,0.0816841,0
64,1,8192,128,TRUE,FALSE,FALSE,0.432569,0.604912,0.534378,0.324049,0.193069,0.208418,0.324049,0
64,1,16384,128,TRUE,FALSE,FALSE,2.92785,10.3325,5.29133,2.53661,1.08213,1.96966,2.53661,0
64,1,4096,256,TRUE,FALSE,FALSE,0.0603506,0.143552,0.102725,0.129604,0.0713032,0.120219,0.129604,0
64,1,8192,256,TRUE,FALSE,FALSE,0.400515,0.492065,0.442226,0.455868,0.247988,0.346187,0.455868,0
64,1,16384,256,TRUE,FALSE,FALSE,2.10249,2.584,2.3523,2.38042,1.01712,1.82389,2.38042,0
64,1,4096,512,TRUE,FALSE,FALSE,0.023941,0.0553479,0.0391028,0.0845152,0.0754975,0.0782238,0.0845152,0
64,1,8192,512,TRUE,FALSE,FALSE,0.151276,0.272486,0.18838,0.467245,0.285213,0.447742,0.467245,0
64,1,16384,512,TRUE,FALSE,FALSE,1.45225,1.62373,1.54692,2.3874,1.07374,1.97048,2.3874,0
64,2,4096,128,TRUE,FALSE,FALSE,0.138281,0.323154,0.219449,0.197408,0.0533463,0.115789,0.141899,0.055509
64,2,8192,128,TRUE,FALSE,FALSE,0.521104,0.658598,0.594876,0.785908,0.215876,0.455082,0.590715,0.195192
64,2,16384,128,TRUE,FALSE,FALSE,3.4236,6.36032,4.12069,5.06086,1.00755,3.36152,3.93056,1.1303
64,2,4096,256,TRUE,FALSE,FALSE,0.0588123,0.105748,0.0813206,0.277873,0.0713032,0.11377,0.119695,0.158178
64,2,8192,256,TRUE,FALSE,FALSE,0.383873,0.509964,0.440036,1.01161,0.236454,0.599104,0.696412,0.315202
64,2,16384,256,TRUE,FALSE,FALSE,2.00939,2.48479,2.19586,5.16602,1.01607,3.32309,3.75034,1.41568
64,2,4096,512,TRUE,FALSE,FALSE,0.0242815,0.0446917,0.0323254,0.202165,0.0754975,0.0734003,0.0801112,0.122054
64,2,8192,512,TRUE,FALSE,FALSE,0.137193,0.206177,0.165784,1.1333,0.285213,0.444177,0.460954,0.672347
64,2,16384,512,TRUE,FALSE,FALSE,1.12368,1.53008,1.21684,5.26847,1.03599,3.08051,3.3286,1.93987
1,0,4096,128,TRUE,TRUE,FALSE,0.78037,0.805914,0.790038,0,0,0,0,0
1,0,8192,128,TRUE,TRUE,FALSE,6.17214,6.27601,6.20618,0,0,0,0,0
1,0,16384,128,TRUE,TRUE,FALSE,50.907,55.5869,52.9858,0,0,0,0,0
1,0,4096,256,TRUE,TRUE,FALSE,0.657932,0.756235,0.673113,0,0,0,0,0
1,0,8192,256,TRUE,TRUE,FALSE,5.02047,5.06095,5.03336,0,0,0,0,0
1,0,16384,256,TRUE,TRUE,FALSE,38.6909,39.2006,38.9908,0,0,0,0,0
1,0,4096,512,TRUE,TRUE,FALSE,0.710116,0.738371,0.725923,0,0,0,0,0
1,0,8192,512,TRUE,TRUE,FALSE,5.22569,5.34791,5.31766,0,0,0,0,0
1,0,16384,512,TRUE,TRUE,FALSE,40.2177,40.791,40.6224,0,0,0,0,0
64,0,4096,128,TRUE,TRUE,FALSE,0.0418474,0.127504,0.0667437,0,0,0,0,0
64,0,8192,128,TRUE,TRUE,FALSE,0.843695,1.24664,0.998318,0,0,0,0,0
64,0,16384,128,TRUE,TRUE,FALSE,2.19828,15.3459,13.5282,0,0,0,0,0
64,0,4096,256,TRUE,TRUE,FALSE,0.0449016,0.0680366,0.0507106,0,0,0,0,0
64,0,8192,256,TRUE,TRUE,FALSE,0.187424,0.225322,0.200329,0,0,0,0,0
64,0,16384,256,TRUE,TRUE,FALSE,1.24958,1.36928,1.30813,0,0,0,0,0
64,0,4096,512,TRUE,TRUE,FALSE,0.116213,0.140755,0.121209,0,0,0,0,0
64,0,8192,512,TRUE,TRUE,FALSE,0.301114,0.337787,0.317431,0,0,0,0,0
64,0,16384,512,TRUE,TRUE,FALSE,1.35359,1.45389,1.39853,0,0,0,0,0
64,1,4096,128,TRUE,TRUE,FALSE,0.132319,0.315683,0.198106,0.105644,0.0525599,0.0658113,0.105644,0
64,1,8192,128,TRUE,TRUE,FALSE,0.448589,0.589349,0.529851,0.437898,0.211681,0.238603,0.437898,0
64,1,16384,128,TRUE,TRUE,FALSE,2.54238,2.97489,2.67336,2.37702,0.963379,1.43908,2.37702,0
64,1,4096,256,TRUE,TRUE,FALSE,0.0545611,0.152932,0.0892435,0.128136,0.0713032,0.0973079,0.128136,0
64,1,8192,256,TRUE,TRUE,FALSE,0.384166,0.63143,0.477386,0.62191,0.259523,0.423048,0.62191,0
64,1,16384,256,TRUE,TRUE,FALSE,2.07393,2.33354,2.19134,2.79503,0.991953,1.8522,2.79503,0
64,1,4096,512,TRUE,TRUE,FALSE,0.0224856,0.0626038,0.0440821,0.0887095,0.0754975,0.0784335,0.0887095,0
64,1,8192,512,TRUE,TRUE,FALSE,0.121539,0.256105,0.180082,0.487378,0.285213,0.398039,0.487378,0
64,1,16384,512,TRUE,TRUE,FALSE,1.32701,1.48713,1.41116,3.31832,1.07584,2.48638,3.31832,0
64,2,4096,128,TRUE,TRUE,FALSE,0.12593,0.177816,0.15818,0.201182,0.0543949,0.102577,0.154481,0.046701
64,2,8192,128,TRUE,TRUE,FALSE,0.473948,0.54849,0.505947,0.884015,0.215613,0.45364,0.696936,0.187079
64,2,16384,128,TRUE,TRUE,FALSE,2.9645,3.61893,3.25198,5.48669,0.99287,3.40373,4.44405,1.04264
64,2,4096,256,TRUE,TRUE,FALSE,0.053781,0.108222,0.0768838,0.303615,0.0713032,0.102551,0.131072,0.172543
64,2,8192,256,TRUE,TRUE,FALSE,0.353207,0.416135,0.381855,1.11076,0.241697,0.588041,0.799015,0.311742
64,2,16384,256,TRUE,TRUE,FALSE,1.90562,2.17071,2.00696,5.93851,1.00296,3.6329,4.63817,1.30034
64,2,4096,512,TRUE,TRUE,FALSE,0.022831,0.0558157,0.0371453,0.197342,0.0754975,0.0782238,0.0843055,0.113036
64,2,8192,512,TRUE,TRUE,FALSE,0.135578,0.193222,0.161127,1.22474,0.285213,0.365953,0.426141,0.798595
64,2,16384,512,TRUE,TRUE,FALSE,1.09325,1.25217,1.14706,5.88335,1.03599,2.92469,3.72769,2.15566
1,0,4096,128,TRUE,TRUE,TRUE,0.774956,0.828172,0.805433,0,0,0,0,0
1,0,8192,128,TRUE,TRUE,TRUE,6.21125,6.51206,6.26483,0,0,0,0,0
1,0,16384,128,TRUE,TRUE,TRUE,50.1963,56.2079,52.409,0,0,0,0,0
1,0,4096,256,TRUE,TRUE,TRUE,0.657917,0.749936,0.668389,0,0,0,0,0
1,0,8192,256,TRUE,TRUE,TRUE,5.03614,5.06037,5.04253,0,0,0,0,0
1,0,16384,256,TRUE,TRUE,TRUE,39.5146,39.7229,39.5548,0,0,0,0,0
1,0,4096,512,TRUE,TRUE,TRUE,0.70633,0.709532,0.70713,0,0,0,0,0
1,0,8192,512,TRUE,TRUE,TRUE,5.15614,5.16151,5.15904,0,0,0,0,0
1,0,16384,512,TRUE,TRUE,TRUE,39.6203,39.7084,39.675,0,0,0,0,0
64,0,4096,128,TRUE,TRUE,TRUE,0.0417172,0.0732636,0.0552149,0,0,0,0,0
64,0,8192,128,TRUE,TRUE,TRUE,0.964287,1.32627,1.18353,0,0,0,0,0
64,0,16384,128,TRUE,TRUE,TRUE,8.69511,15.4103,13.9246,0,0,0,0,0
64,0,4096,256,TRUE,TRUE,TRUE,0.0430295,0.0575724,0.0481152,0,0,0,0,0
64,0,8192,256,TRUE,TRUE,TRUE,0.183097,0.220956,0.195886,0,0,0,0,0
64,0,16384,256,TRUE,TRUE,TRUE,1.18366,1.31933,1.25915,0,0,0,0,0
64,0,4096,512,TRUE,TRUE,TRUE,0.114593,0.138482,0.120988,0,0,0,0,0
64,0,8192,512,TRUE,TRUE,TRUE,0.296234,0.344784,0.311919,0,0,0,0,0
64,0,16384,512,TRUE,TRUE,TRUE,1.34054,1.42912,1.39019,0,0,0,0,0
64,1,4096,128,TRUE,TRUE,TRUE,0.132305,0.239802,0.188343,0.0990773,0.0512492,0.0622068,0.0990773,0
64,1,8192,128,TRUE,TRUE,TRUE,0.446955,0.688691,0.565707,0.39568,0.220463,0.203502,0.39568,0
64,1,16384,128,TRUE,TRUE,TRUE,2.50386,2.94442,2.77086,2.02422,0.975962,1.17345,2.02422,0
64,1,4096,256,TRUE,TRUE,TRUE,0.0590036,0.133433,0.101873,0.123784,0.0713032,0.100401,0.123784,0
64,1,8192,256,TRUE,TRUE,TRUE,0.333629,0.499027,0.444188,0.57593,0.245891,0.408106,0.57593,0
64,1,16384,256,TRUE,TRUE,TRUE,1.86124,2.31116,2.04695,2.66721,1.03547,1.83637,2.66721,0
64,1,4096,512,TRUE,TRUE,TRUE,0.0297783,0.0784441,0.0482195,0.0884998,0.0754975,0.0782238,0.0884998,0
64,1,8192,512,TRUE,TRUE,TRUE,0.120902,0.23011,0.171522,0.445016,0.285213,0.396781,0.445016,0
64,1,16384,512,TRUE,TRUE,TRUE,1.00209,1.70028,1.38309,2.85695,1.08632,2.25947,2.85695,0
64,2,4096,128,TRUE,TRUE,TRUE,0.148949,0.256683,0.17249,0.182845,0.0529531,0.0939917,0.138596,0.0442499
64,2,8192,128,TRUE,TRUE,TRUE,0.452812,0.533967,0.490732,0.755355,0.224526,0.338887,0.557816,0.197539
64,2,16384,128,TRUE,TRUE,TRUE,2.80053,3.48515,3.11563,4.43232,0.988545,2.40807,3.34066,1.09166
64,2,4096,256,TRUE,TRUE,TRUE,0.0515324,0.106771,0.0719253,0.262721,0.0697303,0.109052,0.127559,0.135161
64,2,8192,256,TRUE,TRUE,TRUE,0.297612,0.453028,0.369026,0.975333,0.24694,0.515323,0.687079,0.288254
64,2,16384,256,TRUE,TRUE,TRUE,1.6758,2.05921,1.85428,4.872,0.993526,2.70402,3.52883,1.34317
64,2,4096,512,TRUE,TRUE,TRUE,0.0202231,0.0466792,0.034655,0.20594,0.0754975,0.0742392,0.0830472,0.122893
64,2,8192,512,TRUE,TRUE,TRUE,0.118257,0.181093,0.146233,1.09912,0.285213,0.355258,0.388393,0.710725
64,2,16384,512,TRUE,TRUE,TRUE,0.94759,1.23965,1.10993,5.53271,1.05906,2.67471,3.19669,2.33602
1,0,4096,128,TRUE,FALSE,TRUE,0.777731,0.791394,0.784747,0,0,0,0,0
1,0,8192,128,TRUE,FALSE,TRUE,6.09751,6.14227,6.11707,0,0,0,0,0
1,0,16384,128,TRUE,FALSE,TRUE,48.6908,53.6522,49.8695,0,0,0,0,0
1,0,4096,256,TRUE,FALSE,TRUE,0.658384,0.736543,0.667667,0,0,0,0,0
1,0,8192,256,TRUE,FALSE,TRUE,4.99345,5.028,5.02199,0,0,0,0,0
1,0,16384,256,TRUE,FALSE,TRUE,39.0159,39.3832,39.2684,0,0,0,0,0
1,0,4096,512,TRUE,FALSE,TRUE,0.704663,0.722903,0.716194,0,0,0,0,0
1,0,8192,512,TRUE,FALSE,TRUE,5.1493,5.24036,5.22813,0,0,0,0,0
1,0,16384,512,TRUE,FALSE,TRUE,39.5273,40.2039,40.1261,0,0,0,0,0
64,0,4096,128,TRUE,FALSE,TRUE,0.042397,0.0772899,0.048825,0,0,0,0,0
64,0,8192,128,TRUE,FALSE,TRUE,0.285906,1.26835,1.01577,0,0,0,0,0
64,0,16384,128,TRUE,FALSE,TRUE,15.691,16.8744,16.1681,0,0,0,0,0
64,0,4096,256,TRUE,FALSE,TRUE,0.0449737,0.0599177,0.0472488,0,0,0,0,0
64,0,8192,256,TRUE,FALSE,TRUE,0.17658,0.202955,0.186276,0,0,0,0,0
64,0,16384,256,TRUE,FALSE,TRUE,1.15529,1.22125,1.19261,0,0,0,0,0
64,0,4096,512,TRUE,FALSE,TRUE,0.114354,0.147795,0.121375,0,0,0,0,0
64,0,8192,512,TRUE,FALSE,TRUE,0.297529,0.404626,0.321017,0,0,0,0,0
64,0,16384,512,TRUE,FALSE,TRUE,1.35684,1.4268,1.3918,0,0,0,0,0
64,1,4096,128,TRUE,FALSE,TRUE,0.155277,0.292457,0.222192,0.0891945,0.0520356,0.0570163,0.0891945,0
64,1,8192,128,TRUE,FALSE,TRUE,0.672088,1.07177,0.835838,0.418736,0.229376,0.242496,0.418736,0
64,1,16384,128,TRUE,FALSE,TRUE,2.92409,3.58305,3.31202,1.87831,1.01568,1.00948,1.87831,0
64,1,4096,256,TRUE,FALSE,TRUE,0.0553867,0.117618,0.0836295,0.104543,0.0713032,0.0955253,0.104543,0
64,1,8192,256,TRUE,FALSE,TRUE,0.521328,0.662472,0.598232,0.525284,0.26162,0.387239,0.525284,0
64,1,16384,256,TRUE,FALSE,TRUE,2.2531,2.88746,2.53106,2.59308,1.03966,1.85268,2.59308,0
64,1,4096,512,TRUE,FALSE,TRUE,0.0237702,0.045877,0.036971,0.0815792,0.0754975,0.0759169,0.0815792,0
64,1,8192,512,TRUE,FALSE,TRUE,0.10876,0.183664,0.145674,0.387763,0.285213,0.368679,0.387763,0
64,1,16384,512,TRUE,FALSE,TRUE,1.32938,1.6187,1.44293,2.57027,1.08213,2.10575,2.57027,0
64,2,4096,128,TRUE,FALSE,TRUE,0.200876,0.297759,0.246345,0.225536,0.058327,0.128398,0.157745,0.0677904
64,2,8192,128,TRUE,FALSE,TRUE,0.455122,0.552651,0.508264,0.702625,0.217186,0.34987,0.537644,0.16498
64,2,16384,128,TRUE,FALSE,TRUE,2.44963,4.15059,2.83364,3.83202,0.980156,2.08771,2.93242,0.8996
64,2,4096,256,TRUE,FALSE,TRUE,0.0496989,0.115559,0.0666418,0.24112,0.0707789,0.101083,0.109157,0.131963
64,2,8192,256,TRUE,FALSE,TRUE,0.301731,0.42361,0.358856,0.939419,0.239075,0.529636,0.650904,0.288516
64,2,16384,256,TRUE,FALSE,TRUE,1.64888,2.04217,1.75381,4.42085,0.991429,2.58537,3.23779,1.18306
64,2,4096,512,TRUE,FALSE,TRUE,0.023033,0.0580492,0.0364191,0.194196,0.0754975,0.0771752,0.0834666,0.11073
64,2,8192,512,TRUE,FALSE,TRUE,0.0902356,0.157396,0.124079,0.992163,0.285213,0.34624,0.355048,0.637115
64,2,16384,512,TRUE,FALSE,TRUE,0.95579,1.1462,1.05779,4.65715,1.05067,2.48638,2.83136,1.82578


==> Results/build-80/results--20241103_222447/gemm.csv <==
NbCpu,NbGpu,MatrixSize,BlockSize,Multiprio,PrioPair,FavorLocality,MinDuration,MaxDuration,AvgDuration,TotalTransfer,MaxTransfer,DeviceToHostTransfer,HostToDeviceTransfer,DeviceToDeviceTransfer
1,0,4096,128,FALSE,FALSE,FALSE,4.16496,4.27663,4.20869,0,0,0,0,0
64,0,4096,128,FALSE,FALSE,FALSE,0.270718,0.306507,0.278939,0,0,0,0,0
64,1,4096,128,FALSE,FALSE,FALSE,0.276496,0.617452,0.333274,0.200999,0.196477,0.0782893,0.200999,0
64,2,4096,128,FALSE,FALSE,FALSE,0.256629,0.583728,0.346015,0.475608,0.18337,0.186594,0.395484,0.0801243
1,0,8192,128,FALSE,FALSE,FALSE,34.1857,34.8819,34.4425,0,0,0,0,0
64,0,8192,128,FALSE,FALSE,FALSE,1.32581,2.8414,1.78261,0,0,0,0,0
64,1,8192,128,FALSE,FALSE,FALSE,1.319,4.15074,2.11429,1.76043,1.02564,0.883058,1.76043,0
64,2,8192,128,FALSE,FALSE,FALSE,1.4026,4.13686,1.87237,3.08146,0.960889,1.42574,2.43028,0.651179
1,0,16384,128,FALSE,FALSE,FALSE,268.108,278.278,271.377,0,0,0,0,0
64,0,16384,128,FALSE,FALSE,FALSE,11.4191,36.2594,14.3547,0,0,0,0,0
64,1,16384,128,FALSE,FALSE,FALSE,10.5998,26.1163,15.0256,10.1625,4.22969,6.10248,10.1625,0
64,2,16384,128,FALSE,FALSE,FALSE,11.6105,20.3671,12.7781,18.705,4.25683,10.5571,14.8248,3.88026
1,0,4096,256,FALSE,FALSE,FALSE,3.33151,3.57622,3.43708,0,0,0,0,0
64,0,4096,256,FALSE,FALSE,FALSE,0.167568,0.206101,0.177567,0,0,0,0,0
64,1,4096,256,FALSE,FALSE,FALSE,0.182325,0.212587,0.190907,0.145333,0.130548,0.0534249,0.145333,0
64,2,4096,256,FALSE,FALSE,FALSE,0.183724,0.202481,0.193041,0.328204,0.144179,0.1198,0.28752,0.0406847
1,0,8192,256,FALSE,FALSE,FALSE,26.4065,27.7796,26.6392,0,0,0,0,0
64,0,8192,256,FALSE,FALSE,FALSE,1.02682,1.08212,1.0556,0,0,0,0,0
64,1,8192,256,FALSE,FALSE,FALSE,1.01771,1.14604,1.07714,1.31177,0.830472,0.579496,1.31177,0
64,2,8192,256,FALSE,FALSE,FALSE,0.99569,1.28078,1.05222,2.92768,0.868221,1.29305,2.30052,0.627153
1,0,16384,256,FALSE,FALSE,FALSE,214.632,226.932,219.207,0,0,0,0,0
64,0,16384,256,FALSE,FALSE,FALSE,8.05053,9.28919,8.28835,0,0,0,0,0
64,1,16384,256,FALSE,FALSE,FALSE,8.65459,8.82066,8.7265,6.35552,3.46869,3.03904,6.35552,0
64,2,16384,256,FALSE,FALSE,FALSE,8.47971,8.64202,8.56645,17.1038,4.16337,9.11527,13.3722,3.73162
1,0,4096,512,FALSE,FALSE,FALSE,3.09104,3.16168,3.12007,0,0,0,0,0
64,0,4096,512,FALSE,FALSE,FALSE,0.132579,0.211796,0.142971,0,0,0,0,0
64,1,4096,512,FALSE,FALSE,FALSE,0.148582,0.164293,0.154411,0.241592,0.218104,0.0901775,0.241592,0
64,2,4096,512,FALSE,FALSE,FALSE,0.136679,0.157068,0.149785,0.470811,0.207618,0.157077,0.374551,0.0962593
1,0,8192,512,FALSE,FALSE,FALSE,24.9543,25.5566,25.087,0,0,0,0,0
64,0,8192,512,FALSE,FALSE,FALSE,0.896715,1.12433,0.98361,0,0,0,0,0
64,1,8192,512,FALSE,FALSE,FALSE,0.940108,1.0152,0.989941,1.25976,0.845152,0.538339,1.25976,0
64,2,8192,512,FALSE,FALSE,FALSE,0.907903,0.990962,0.956767,2.91357,1.00454,1.22285,2.24123,0.672347
1,0,16384,512,FALSE,FALSE,FALSE,198.409,203.54,202.845,0,0,0,0,0
64,0,16384,512,FALSE,FALSE,FALSE,6.35282,8.16533,6.89916,0,0,0,0,0
64,1,16384,512,FALSE,FALSE,FALSE,6.87016,7.26296,7.04334,9.59363,4.32852,5.52369,9.59363,0
64,2,16384,512,FALSE,FALSE,FALSE,6.01554,6.71197,6.31948,20.879,4.53614,11.3915,15.6829,5.19611
1,0,4096,128,TRUE,FALSE,FALSE,4.16526,4.26182,4.2037,0,0,0,0,0
64,0,4096,128,TRUE,FALSE,FALSE,0.209086,0.31365,0.250514,0,0,0,0,0
64,1,4096,128,TRUE,FALSE,FALSE,0.312473,0.377557,0.348213,0.281359,0.205259,0.107702,0.281359,0
64,2,4096,128,TRUE,FALSE,FALSE,0.37791,0.447961,0.400188,0.64511,0.212337,0.245944,0.491651,0.153459
1,0,8192,128,TRUE,FALSE,FALSE,33.3681,36.8303,34.0525,0,0,0,0,0
64,0,8192,128,TRUE,FALSE,FALSE,1.15982,1.75994,1.37708,0,0,0,0,0
64,1,8192,128,TRUE,FALSE,FALSE,1.55464,1.88172,1.72821,1.59241,0.923009,0.721682,1.59241,0
64,2,8192,128,TRUE,FALSE,FALSE,1.60196,1.7984,1.70403,3.07078,0.919732,1.31245,2.34379,0.726991
1,0,16384,128,TRUE,FALSE,FALSE,272.431,275.16,274.081,0,0,0,0,0
64,0,16384,128,TRUE,FALSE,FALSE,9.76923,12.7223,10.4719,0,0,0,0,0
64,1,16384,128,TRUE,FALSE,FALSE,11.3213,13.3488,11.9267,9.18549,4.18578,5.11744,9.18549,0
64,2,16384,128,TRUE,FALSE,FALSE,11.6548,12.6558,12.1951,18.0781,4.18932,9.71843,14.0021,4.07599
1,0,4096,256,TRUE,FALSE,FALSE,3.34201,3.49961,3.39887,0,0,0,0,0
64,0,4096,256,TRUE,FALSE,FALSE,0.165602,0.201095,0.171757,0,0,0,0,0
64,1,4096,256,TRUE,FALSE,FALSE,0.18168,0.246257,0.198835,0.24673,0.22125,0.0810549,0.24673,0
64,2,4096,256,TRUE,FALSE,FALSE,0.223844,0.279612,0.240196,0.894802,0.319291,0.335387,0.600782,0.294021
1,0,8192,256,TRUE,FALSE,FALSE,26.8862,27.1233,26.9549,0,0,0,0,0
64,0,8192,256,TRUE,FALSE,FALSE,1.09862,1.19135,1.16128,0,0,0,0,0
64,1,8192,256,TRUE,FALSE,FALSE,1.23903,1.39511,1.32882,1.72711,1.06588,0.755289,1.72711,0
64,2,8192,256,TRUE,FALSE,FALSE,1.14444,1.17615,1.1609,3.33379,1.0339,1.35581,2.4112,0.92259
1,0,16384,256,TRUE,FALSE,FALSE,216.612,226.096,219.522,0,0,0,0,0
64,0,16384,256,TRUE,FALSE,FALSE,9.31831,9.94719,9.51926,0,0,0,0,0
64,1,16384,256,TRUE,FALSE,FALSE,9.76444,10.0188,9.89294,7.73629,4.25932,3.63966,7.73629,0
64,2,16384,256,TRUE,FALSE,FALSE,9.24387,9.50663,9.36921,17.7801,4.42184,8.89518,13.1866,4.59344
1,0,4096,512,TRUE,FALSE,FALSE,3.19214,3.37786,3.26798,0,0,0,0,0
64,0,4096,512,TRUE,FALSE,FALSE,0.120146,0.218655,0.139358,0,0,0,0,0
64,1,4096,512,TRUE,FALSE,FALSE,0.0819571,0.16624,0.14964,0.303668,0.396362,0.106955,0.303668,0
64,2,4096,512,TRUE,FALSE,FALSE,0.103929,0.15707,0.139505,0.659554,0.339739,0.182872,0.431174,0.22838
1,0,8192,512,TRUE,FALSE,FALSE,25.4429,25.7553,25.48,0,0,0,0,0
64,0,8192,512,TRUE,FALSE,FALSE,0.958456,1.06146,0.996604,0,0,0,0,0
64,1,8192,512,TRUE,FALSE,FALSE,0.875187,0.947097,0.906239,1.94259,1.21425,0.929038,1.94259,0
64,2,8192,512,TRUE,FALSE,FALSE,0.463283,0.664887,0.577824,4.06051,1.3275,1.36608,2.43857,1.62194
1,0,16384,512,TRUE,FALSE,FALSE,196.23,197.486,196.466,0,0,0,0,0
64,0,16384,512,TRUE,FALSE,FALSE,6.25043,7.80605,6.63994,0,0,0,0,0
64,1,16384,512,TRUE,FALSE,FALSE,6.09099,6.53664,6.25439,9.51562,4.8612,5.28126,9.51562,0
64,2,16384,512,TRUE,FALSE,FALSE,5.24078,5.5113,5.3944,19.8091,4.76683,9.85158,14.104,5.70509
1,0,4096,128,TRUE,FALSE,TRUE,4.14721,4.31705,4.18372,0,0,0,0,0
64,0,4096,128,TRUE,FALSE,TRUE,0.234147,0.262601,0.244463,0,0,0,0,0
64,1,4096,128,TRUE,FALSE,TRUE,0.267588,0.321046,0.289973,0.268881,0.281149,0.0341967,0.268881,0
64,2,4096,128,TRUE,FALSE,TRUE,0.244618,0.303887,0.268656,0.542651,0.276562,0.0608305,0.316526,0.226125
1,0,8192,128,TRUE,FALSE,TRUE,33.4381,34.0453,33.5386,0,0,0,0,0
64,0,8192,128,TRUE,FALSE,TRUE,1.17459,1.47646,1.33107,0,0,0,0,0
64,1,8192,128,TRUE,FALSE,TRUE,1.30771,1.44082,1.34648,1.13098,1.13181,0.121595,1.13098,0
64,2,8192,128,TRUE,FALSE,TRUE,1.28232,1.54665,1.42654,2.21368,1.12905,0.205953,1.24282,0.97085
1,0,16384,128,TRUE,FALSE,TRUE,270.283,273.822,272.44,0,0,0,0,0
64,0,16384,128,TRUE,FALSE,TRUE,10.3651,12.1896,10.9663,0,0,0,0,0
64,1,16384,128,TRUE,FALSE,TRUE,10.3041,12.3375,11.0105,4.73352,4.74939,0.543503,4.73352,0
64,2,16384,128,TRUE,FALSE,TRUE,10.0618,11.2232,10.5347,9.27019,4.69421,0.875771,5.11221,4.15797
1,0,4096,256,TRUE,FALSE,TRUE,3.34536,3.42591,3.3717,0,0,0,0,0
64,0,4096,256,TRUE,FALSE,TRUE,0.169044,0.211978,0.177356,0,0,0,0,0
64,1,4096,256,TRUE,FALSE,TRUE,0.170194,0.215775,0.187363,0.236034,0.2763,0.0424149,0.236034,0
64,2,4096,256,TRUE,FALSE,TRUE,0.155913,0.220313,0.17525,0.522715,0.307757,0.0817889,0.333133,0.189583
1,0,8192,256,TRUE,FALSE,TRUE,26.6039,26.7445,26.6513,0,0,0,0,0
64,0,8192,256,TRUE,FALSE,TRUE,1.15398,1.21277,1.18549,0,0,0,0,0
64,1,8192,256,TRUE,FALSE,TRUE,0.825904,1.09611,0.940274,1.28351,1.34113,0.273469,1.28351,0
64,2,8192,256,TRUE,FALSE,TRUE,0.763901,0.874297,0.807533,2.45393,1.29289,0.398511,1.44871,1.00522
1,0,16384,256,TRUE,FALSE,TRUE,216.896,219.446,218.044,0,0,0,0,0
64,0,16384,256,TRUE,FALSE,TRUE,9.46068,10.1053,9.69,0,0,0,0,0
64,1,16384,256,TRUE,FALSE,TRUE,5.53105,6.06778,5.79073,5.57381,5.61617,1.35146,5.57381,0
64,2,16384,256,TRUE,FALSE,TRUE,4.31982,4.9239,4.69478,10.3285,5.18783,1.77508,6.00294,4.32553
1,0,4096,512,TRUE,FALSE,TRUE,3.18034,3.2136,3.19027,0,0,0,0,0
64,0,4096,512,TRUE,FALSE,TRUE,0.126214,0.227804,0.142682,0,0,0,0,0
64,1,4096,512,TRUE,FALSE,TRUE,0.101944,0.136025,0.116846,0.348756,0.356516,0.127507,0.348756,0
64,2,4096,512,TRUE,FALSE,TRUE,0.0883227,0.136262,0.114792,0.598737,0.299893,0.152882,0.393845,0.204892
1,0,8192,512,TRUE,FALSE,TRUE,25.4895,25.6025,25.5093,0,0,0,0,0
64,0,8192,512,TRUE,FALSE,TRUE,0.896568,1.10006,1.00174,0,0,0,0,0
64,1,8192,512,TRUE,FALSE,TRUE,0.360173,0.579654,0.452712,1.61942,1.58754,0.560359,1.61942,0
64,2,8192,512,TRUE,FALSE,TRUE,0.330217,0.429593,0.375455,2.84416,1.37993,0.644035,1.7075,1.13666
1,0,16384,512,TRUE,FALSE,TRUE,197.733,198.386,197.87,0,0,0,0,0
64,0,16384,512,TRUE,FALSE,TRUE,6.39482,8.17998,6.90493,0,0,0,0,0
64,1,16384,512,TRUE,FALSE,TRUE,2.11736,2.80432,2.40459,6.35227,6.29565,2.09296,6.35227,0
64,2,16384,512,TRUE,FALSE,TRUE,1.92386,2.55211,2.12752,10.9666,5.56165,2.20222,6.47202,4.49462


==> Results/build-80/results--20241103_222447/output_axpy.txt <==
[SPECX] There are 2 gpus
[SPECX] - Device id: 0
[SPECX]   Device name: NVIDIA A100-PCIE-40GB
[SPECX] - Device id: 1
[SPECX]   Device name: NVIDIA A100-PCIE-40GB
CPU number of cores 64
 - Gpu = -1 Multiprio = FALSE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0200068 0.0209713 0.0201304
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0382256 0.0392785 0.0383613
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0756196 0.0766531 0.0757639
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0333321 0.0881514 0.0388747
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.064474 0.118586 0.0699143
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.126956 0.230403 0.153144
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0677328 0.111045 0.0721816
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.128966 0.216021 0.153983
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.263379 0.520924 0.347301
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 0 Multiprio = FALSE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.00770597 0.0232826 0.0145637
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0197098 0.0384764 0.0258858
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0281874 0.0474804 0.0319085
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0166687 0.0447384 0.0293095
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0276351 0.0338827 0.0306976
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0558562 0.0844335 0.0616904
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0454377 0.0640824 0.052939
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0553924 0.123583 0.0750813
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.109156 0.113387 0.111887
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 1 Multiprio = FALSE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.00980112 0.0261233 0.0181594
     - Transfers = 0.0162005 0.0267387 0.00540017 0.0162005 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.015726 0.0228168 0.019213
     - Transfers = 0.0239075 0.0377487 0.00796918 0.0239075 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0285559 0.0372993 0.0328102
     - Transfers = 0.0396362 0.0629146 0.0132121 0.0396362 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0241735 0.0537909 0.037742
     - Transfers = 0.041209 0.0534774 0.0137363 0.041209 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0305516 0.0474867 0.03869
     - Transfers = 0.0607126 0.0786432 0.0202375 0.0607126 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0582629 0.0925033 0.0699759
     - Transfers = 0.0742392 0.132121 0.0247464 0.0742392 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.035322 0.101675 0.0562283
     - Transfers = 0.0778568 0.100663 0.0259523 0.0778568 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0564667 0.0727085 0.0618517
     - Transfers = 0.0943718 0.122683 0.0314573 0.0943718 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.111662 0.122099 0.115804
     - Transfers = 0.149737 0.182452 0.0499122 0.149737 0
     - End
 - Gpu = 2 Multiprio = FALSE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0120187 0.0295061 0.0223798
     - Transfers = 0.041209 0.0283116 0.0137363 0.041209 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0178992 0.0269618 0.0228374
     - Transfers = 0.0566231 0.0408945 0.0188744 0.0566231 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0313947 0.0414166 0.0358396
     - Transfers = 0.099405 0.069206 0.033135 0.099405 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0206279 0.0581113 0.0423216
     - Transfers = 0.0786432 0.0550502 0.0262144 0.0786432 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0311833 0.0639744 0.0422094
     - Transfers = 0.135895 0.0943718 0.0452985 0.135895 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0601218 0.0756223 0.0645739
     - Transfers = 0.225234 0.207618 0.075078 0.225234 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0374123 0.0999037 0.0692276
     - Transfers = 0.106797 0.108528 0.0355992 0.106797 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.063834 0.115191 0.0848339
     - Transfers = 0.234671 0.163578 0.0782238 0.234671 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.0862923 0.119231 0.100421
     - Transfers = 0.266758 0.207618 0.0889192 0.266758 0
     - End
 - Gpu = -1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0298655 0.0310165 0.030285
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.043337 0.0441734 0.043939
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0840084 0.0863683 0.0853702
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0433986 0.0441863 0.0435552
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0843959 0.0853003 0.0848546
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.173159 0.263319 0.19667
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0728384 0.0739313 0.0732045
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.140585 0.334018 0.180116
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.256686 0.505006 0.344784
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 0 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0133209 0.0561475 0.0238688
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.014681 0.0309761 0.0194811
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0271675 0.0485146 0.0338424
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0147898 0.0560124 0.0311647
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0289002 0.0503417 0.0360365
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0539812 0.0763719 0.0608529
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0443446 0.0877426 0.0550977
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0533488 0.118937 0.0715736
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.108497 0.117761 0.110811
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0198633 0.0376596 0.0287505
     - Transfers = 0.0221774 0.0361759 0.00739246 0.0221774 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0251746 0.0489971 0.0348033
     - Transfers = 0.0493879 0.1101 0.0164626 0.0493879 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0292323 0.0496994 0.0397353
     - Transfers = 0.120167 0.289407 0.0400556 0.120167 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0250595 0.0471875 0.0323415
     - Transfers = 0.041209 0.0487588 0.0137363 0.041209 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.031073 0.0595849 0.0484673
     - Transfers = 0.103494 0.239075 0.0344982 0.103494 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0665451 0.146886 0.0843385
     - Transfers = 0.244108 0.402653 0.0813695 0.244108 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0386046 0.112167 0.057234
     - Transfers = 0.170813 0.709362 0.0569377 0.170813 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0563386 0.108484 0.0671334
     - Transfers = 0.111359 0.163578 0.0371196 0.111359 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.0948168 0.138553 0.111239
     - Transfers = 0.234042 0.295698 0.0780141 0.234042 0
     - End
 - Gpu = 2 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0177268 0.0731438 0.0344508
     - Transfers = 0.211236 0.254804 0.0704119 0.211236 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0267325 0.0730453 0.0430432
     - Transfers = 0.0607126 0.0440402 0.0202375 0.0607126 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0310097 0.0608494 0.0480206
     - Transfers = 0.18434 0.163578 0.0614466 0.18434 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0295774 0.0860183 0.0460861
     - Transfers = 0.118437 0.180879 0.0394789 0.118437 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0282184 0.164472 0.0670196
     - Transfers = 0.28343 0.408945 0.0944767 0.28343 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0657729 0.127588 0.0834204
     - Transfers = 0.403911 0.522191 0.134637 0.403911 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.042077 0.187357 0.0872778
     - Transfers = 0.157758 0.273678 0.0525861 0.157758 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0556934 0.130815 0.079963
     - Transfers = 0.212651 0.163578 0.0708837 0.212651 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.121126 0.202173 0.162209
     - Transfers = 0.402024 0.371196 0.134008 0.402024 0
     - End
 - Gpu = -1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0297574 0.031691 0.0306111
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0451648 0.0978075 0.0509093
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.086832 0.146377 0.0942038
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0429441 0.107912 0.0497908
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0848093 0.14413 0.0908995
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.183304 0.409977 0.234768
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0723139 0.119221 0.0773478
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.143177 0.288512 0.201828
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.26624 0.522132 0.397842
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 0 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0107935 0.0351186 0.0160142
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0256496 0.0347791 0.0301768
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0290004 0.0489845 0.0356024
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0267267 0.0365457 0.0306274
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0301034 0.053928 0.0407258
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0601632 0.0716004 0.063345
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.041274 0.110034 0.0513228
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0601738 0.104937 0.0761364
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.113122 0.14901 0.128572
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0126804 0.0640874 0.0312294
     - Transfers = 0.0408945 0.162005 0.0136315 0.0408945 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0300543 0.0627885 0.0366979
     - Transfers = 0.0393216 0.0503316 0.0131072 0.0393216 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0376418 0.0568439 0.0475946
     - Transfers = 0.0975176 0.125829 0.0325059 0.0975176 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0301715 0.0873376 0.05179
     - Transfers = 0.0932708 0.396362 0.0310903 0.0932708 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0354198 0.102024 0.0558099
     - Transfers = 0.103494 0.154141 0.0344982 0.103494 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0653757 0.116679 0.0885224
     - Transfers = 0.223347 0.34603 0.0744489 0.223347 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.033388 0.175548 0.0842292
     - Transfers = 0.0657457 0.125829 0.0219152 0.0657457 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0632028 0.190561 0.0974496
     - Transfers = 0.16578 0.270533 0.05526 0.16578 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.0984496 0.172275 0.130103
     - Transfers = 0.181194 0.245367 0.060398 0.181194 0
     - End
 - Gpu = 2 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0183404 0.0486287 0.0309482
     - Transfers = 0.238603 0.232784 0.0795345 0.238603 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0305562 0.0527811 0.0377582
     - Transfers = 0.126458 0.169869 0.0421528 0.126458 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0351729 0.0729333 0.0541337
     - Transfers = 0.127717 0.0817889 0.0425722 0.127717 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.03264 0.0722553 0.0527696
     - Transfers = 0.25968 0.388497 0.0865599 0.25968 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.042699 0.0718513 0.0543998
     - Transfers = 0.167038 0.245367 0.0556794 0.167038 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0649478 0.113416 0.0782313
     - Transfers = 0.317719 0.232784 0.105906 0.317719 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.051657 0.172269 0.110039
     - Transfers = 0.606339 0.978321 0.202113 0.606339 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0738283 0.144956 0.0984871
     - Transfers = 0.353894 0.871367 0.117965 0.353894 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.126891 0.209643 0.149069
     - Transfers = 0.490104 0.723517 0.163368 0.490104 0
     - End
 - Gpu = -1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0311783 0.0321989 0.0316328
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0509992 0.0526872 0.0517843
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.100972 0.153954 0.10916
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0497497 0.0522222 0.050627
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0996507 0.189408 0.115223
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.18852 0.41988 0.255555
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.075092 0.077322 0.0761167
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.158914 0.160666 0.15984
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.276381 0.629846 0.401838
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 0 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.011538 0.0432966 0.0175282
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.013514 0.0378472 0.028332
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0210472 0.0331463 0.0251483
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0229091 0.0484042 0.0296627
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0208237 0.07278 0.0362681
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0358101 0.0609654 0.0461966
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0386124 0.0829601 0.0500222
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0481818 0.0749788 0.0573237
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.0937511 0.13109 0.107225
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0137925 0.056506 0.0283483
     - Transfers = 0.0462422 0.191889 0.0154141 0.0462422 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0133077 0.0453564 0.0336477
     - Transfers = 0.0468713 0.100663 0.0156238 0.0468713 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0382737 0.071104 0.0510102
     - Transfers = 0.0754975 0.163578 0.0251658 0.0754975 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0180086 0.0691553 0.0366243
     - Transfers = 0.0339739 0.0519045 0.0113246 0.0339739 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0390601 0.0627312 0.0482218
     - Transfers = 0.0924844 0.141558 0.0308281 0.0924844 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.058491 0.108746 0.0761947
     - Transfers = 0.1252 0.157286 0.0417333 0.1252 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0445091 0.0693247 0.0537324
     - Transfers = 0.069206 0.0975176 0.0230687 0.069206 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0586921 0.117841 0.0760072
     - Transfers = 0.0912261 0.128975 0.0304087 0.0912261 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.116395 0.143821 0.128452
     - Transfers = 0.231526 0.295698 0.0771752 0.231526 0
     - End
 - Gpu = 2 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0189981 0.0487488 0.0341549
     - Transfers = 0.143602 0.226492 0.0478675 0.143602 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0254981 0.0601329 0.0436747
     - Transfers = 0.105382 0.0880804 0.0351273 0.105382 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0486668 0.0641146 0.0569912
     - Transfers = 0.15477 0.188744 0.0515899 0.15477 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0317101 0.100466 0.0522817
     - Transfers = 0.153669 0.245367 0.0512229 0.153669 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0500904 0.0938369 0.0681477
     - Transfers = 0.576297 0.531628 0.192099 0.576297 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.059184 0.102017 0.0687349
     - Transfers = 0.244108 0.188744 0.0813695 0.244108 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0538538 0.137326 0.097043
     - Transfers = 0.873254 1.00663 0.291085 0.873254 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0755243 0.207358 0.114529
     - Transfers = 0.69552 0.968884 0.23184 0.69552 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.0954577 0.113717 0.102067
     - Transfers = 0.374342 0.226492 0.124781 0.374342 0
     - End
 - Gpu = -1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0284246 0.0297937 0.0288181
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0382564 0.0420084 0.0404196
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0621959 0.0630252 0.0626002
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0407661 0.0422491 0.0411851
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0790458 0.0812709 0.079955
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.142021 0.208549 0.159031
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0698715 0.0712642 0.0700957
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.135527 0.25891 0.162016
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.259197 0.25997 0.259399
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 0 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0104468 0.0654833 0.0185924
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0234372 0.0336948 0.0286679
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0287925 0.0575512 0.0396041
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0225931 0.0587847 0.0384677
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0269748 0.0633134 0.0443599
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.049486 0.061994 0.0560019
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0418121 0.0721677 0.0517272
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0514005 0.0879262 0.0606299
     - Transfers = 0 0 0 0 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.0973096 0.11552 0.101821
     - Transfers = 0 0 0 0 0
     - End
 - Gpu = 1 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.0164283 0.0560699 0.0331256
     - Transfers = 0.026896 0.0487588 0.00896532 0.026896 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0273681 0.0716244 0.0374146
     - Transfers = 0.0899678 0.481296 0.0299893 0.0899678 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0381335 0.0652174 0.0543823
     - Transfers = 0.0874512 0.106955 0.0291504 0.0874512 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0265352 0.0603259 0.0412732
     - Transfers = 0.0426246 0.0550502 0.0142082 0.0426246 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0321707 0.0730345 0.0454584
     - Transfers = 0.0591397 0.0754975 0.0197132 0.0591397 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0609466 0.081052 0.0716931
     - Transfers = 0.106326 0.119538 0.0354419 0.106326 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0437247 0.105342 0.0726592
     - Transfers = 0.075812 0.132121 0.0252707 0.075812 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0461702 0.568737 0.117149
     - Transfers = 0.111988 0.223347 0.0373293 0.111988 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.106886 0.350128 0.188727
     - Transfers = 0.128975 0.188744 0.0429916 0.128975 0
     - End
 - Gpu = 2 Multiprio = TRUE
  - NbBlocks = 256 BlockSize = 131072
     - Duration = 0.011344 0.0586958 0.0341776
     - Transfers = 0.203214 0.23593 0.067738 0.203214 0
     - End
  - NbBlocks = 256 BlockSize = 262144
     - Duration = 0.0273039 0.0509292 0.0407451
     - Transfers = 0.133693 0.289407 0.0445645 0.133693 0
     - End
  - NbBlocks = 256 BlockSize = 524288
     - Duration = 0.0413436 0.0702741 0.0503785
     - Transfers = 0.196923 0.289407 0.0656409 0.196923 0
     - End
  - NbBlocks = 512 BlockSize = 131072
     - Duration = 0.0272608 0.0764196 0.0437381
     - Transfers = 0.0550502 0.0566231 0.0183501 0.0550502 0
     - End
  - NbBlocks = 512 BlockSize = 262144
     - Duration = 0.0369777 0.0636407 0.0498067
     - Transfers = 0.129919 0.1101 0.0433062 0.129919 0
     - End
  - NbBlocks = 512 BlockSize = 524288
     - Duration = 0.0626897 0.114464 0.0772606
     - Transfers = 0.27997 0.264241 0.0933233 0.27997 0
     - End
  - NbBlocks = 1024 BlockSize = 131072
     - Duration = 0.0591969 0.149339 0.105169
     - Transfers = 0.826383 1.00506 0.275461 0.826383 0
     - End
  - NbBlocks = 1024 BlockSize = 262144
     - Duration = 0.0678833 0.115135 0.0896791
     - Transfers = 0.310483 0.320864 0.103494 0.310483 0
     - End
  - NbBlocks = 1024 BlockSize = 524288
     - Duration = 0.124038 0.183996 0.145904
     - Transfers = 0.395103 0.30199 0.131701 0.395103 0
     - End


==> Results/build-80/results--20241103_222447/output_cholesky.txt <==
[SPECX] There are 2 gpus
[SPECX] - Device id: 0
[SPECX]   Device name: NVIDIA A100-PCIE-40GB
[SPECX] - Device id: 1
[SPECX]   Device name: NVIDIA A100-PCIE-40GB
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.773522 1.05202 0.808912
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 6.1196 6.34011 6.18112
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 50.1371 54.7674 52.5792
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.630246 0.642982 0.634585
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 4.8256 4.94544 4.85167
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 38.9332 39.439 39.0252
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.635164 0.642776 0.637611
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 4.72268 4.85631 4.75368
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 37.0409 38.0192 37.4698
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0343791 0.124663 0.0633318
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 1.43757 1.89694 1.68745
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 15.3295 17.6323 16.2407
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.044589 0.0692099 0.0485384
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.202973 0.262587 0.226863
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 1.3358 1.52021 1.42065
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.116489 0.16604 0.130367
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.290597 0.357095 0.319243
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 1.3701 1.43085 1.39528
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0465625 0.0813248 0.0597715
     - Transfers = 0.050135 0.0340787 0.0218104 0.050135 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.287116 1.66365 1.30289
     - Transfers = 0.387973 0.196608 0.209283 0.387973 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 4.37927 20.1732 17.7445
     - Transfers = 2.81401 0.964166 1.91681 2.81401 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0495434 0.272496 0.0791086
     - Transfers = 0.0590348 0.0450888 0.0264765 0.0590348 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.209018 0.234511 0.21975
     - Transfers = 0.310378 0.192938 0.15304 0.310378 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 1.39654 1.4989 1.44169
     - Transfers = 2.05447 0.94267 1.23056 2.05447 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.111118 0.280133 0.133877
     - Transfers = 0.0383779 0.041943 0.0169869 0.0383779 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.284049 0.396655 0.323284
     - Transfers = 0.283745 0.174064 0.145962 0.283745 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 1.2679 1.41071 1.33696
     - Transfers = 2.14476 0.970981 1.33127 2.14476 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0553336 0.184071 0.0770262
     - Transfers = 0.111726 0.0395837 0.0471728 0.0937558 0.01797
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.323904 1.62114 0.842239
     - Transfers = 0.719887 0.208667 0.35746 0.57825 0.141636
NbGpu = 2 MatrixSize = 16384 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 2.2123 17.1196 8.2059
     - Transfers = 5.15867 0.977011 3.2131 4.17861 0.980052
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0541119 0.0996385 0.0665062
     - Transfers = 0.11246 0.0429916 0.0493879 0.0920125 0.0204472
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.219531 0.263567 0.237989
     - Transfers = 0.648806 0.195035 0.30393 0.510604 0.138202
NbGpu = 2 MatrixSize = 16384 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 1.39065 2.12432 1.52722
     - Transfers = 4.62805 0.970457 2.69306 3.61355 1.0145
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.117273 0.152367 0.131687
     - Transfers = 0.0660603 0.0461373 0.0276824 0.0591397 0.0069206
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
     - Duration = 0.299429 0.364992 0.323739
     - Transfers = 0.547566 0.195035 0.24327 0.425093 0.122474
NbGpu = 2 MatrixSize = 16384 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
Error in potrf, the leading minor of order 259 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 1.12712 1.40349 1.29393
     - Transfers = 4.19871 0.983564 2.23598 3.06163 1.13708
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.784281 0.799581 0.79118
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 6.08261 6.29045 6.14616
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 49.6753 53.3067 52.2188
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.661508 0.726845 0.673375
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 4.81612 4.94028 4.85361
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 38.14 38.9029 38.2657
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.704548 0.727941 0.717268
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 4.67735 4.74224 4.70514
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 36.2322 36.7661 36.3433
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0425879 0.0909982 0.0596507
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 1.10144 1.73661 1.44053
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 14.0353 16.0516 15.3187
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0452072 0.0595456 0.0488481
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.176041 0.204777 0.188183
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 1.17824 1.31611 1.22654
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.115565 0.136296 0.121483
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.289945 0.325448 0.303609
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 1.28813 1.36911 1.31742
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.147414 0.310142 0.205374
     - Transfers = 0.0816841 0.0520356 0.0551551 0.0816841 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.432569 0.604912 0.534378
     - Transfers = 0.324049 0.193069 0.208418 0.324049 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 2.92785 10.3325 5.29133
     - Transfers = 2.53661 1.08213 1.96966 2.53661 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0603506 0.143552 0.102725
     - Transfers = 0.129604 0.0713032 0.120219 0.129604 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.400515 0.492065 0.442226
     - Transfers = 0.455868 0.247988 0.346187 0.455868 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 2.10249 2.584 2.3523
     - Transfers = 2.38042 1.01712 1.82389 2.38042 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.023941 0.0553479 0.0391028
     - Transfers = 0.0845152 0.0754975 0.0782238 0.0845152 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.151276 0.272486 0.18838
     - Transfers = 0.467245 0.285213 0.447742 0.467245 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 1.45225 1.62373 1.54692
     - Transfers = 2.3874 1.07374 1.97048 2.3874 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.138281 0.323154 0.219449
     - Transfers = 0.197408 0.0533463 0.115789 0.141899 0.055509
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.521104 0.658598 0.594876
     - Transfers = 0.785908 0.215876 0.455082 0.590715 0.195192
NbGpu = 2 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 3.4236 6.36032 4.12069
     - Transfers = 5.06086 1.00755 3.36152 3.93056 1.1303
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0588123 0.105748 0.0813206
     - Transfers = 0.277873 0.0713032 0.11377 0.119695 0.158178
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.383873 0.509964 0.440036
     - Transfers = 1.01161 0.236454 0.599104 0.696412 0.315202
NbGpu = 2 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 2.00939 2.48479 2.19586
     - Transfers = 5.16602 1.01607 3.32309 3.75034 1.41568
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.0242815 0.0446917 0.0323254
     - Transfers = 0.202165 0.0754975 0.0734003 0.0801112 0.122054
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
     - Duration = 0.137193 0.206177 0.165784
     - Transfers = 1.1333 0.285213 0.444177 0.460954 0.672347
NbGpu = 2 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 1.12368 1.53008 1.21684
     - Transfers = 5.26847 1.03599 3.08051 3.3286 1.93987
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.78037 0.805914 0.790038
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 6.17214 6.27601 6.20618
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 50.907 55.5869 52.9858
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.657932 0.756235 0.673113
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 5.02047 5.06095 5.03336
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 38.6909 39.2006 38.9908
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.710116 0.738371 0.725923
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 5.22569 5.34791 5.31766
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 40.2177 40.791 40.6224
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.0418474 0.127504 0.0667437
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.843695 1.24664 0.998318
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 2.19828 15.3459 13.5282
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.0449016 0.0680366 0.0507106
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.187424 0.225322 0.200329
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 1.24958 1.36928 1.30813
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.116213 0.140755 0.121209
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.301114 0.337787 0.317431
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 1.35359 1.45389 1.39853
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.132319 0.315683 0.198106
     - Transfers = 0.105644 0.0525599 0.0658113 0.105644 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.448589 0.589349 0.529851
     - Transfers = 0.437898 0.211681 0.238603 0.437898 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 2.54238 2.97489 2.67336
     - Transfers = 2.37702 0.963379 1.43908 2.37702 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.0545611 0.152932 0.0892435
     - Transfers = 0.128136 0.0713032 0.0973079 0.128136 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.384166 0.63143 0.477386
     - Transfers = 0.62191 0.259523 0.423048 0.62191 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 2.07393 2.33354 2.19134
     - Transfers = 2.79503 0.991953 1.8522 2.79503 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.0224856 0.0626038 0.0440821
     - Transfers = 0.0887095 0.0754975 0.0784335 0.0887095 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.121539 0.256105 0.180082
     - Transfers = 0.487378 0.285213 0.398039 0.487378 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 1.32701 1.48713 1.41116
     - Transfers = 3.31832 1.07584 2.48638 3.31832 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.12593 0.177816 0.15818
     - Transfers = 0.201182 0.0543949 0.102577 0.154481 0.046701
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.473948 0.54849 0.505947
     - Transfers = 0.884015 0.215613 0.45364 0.696936 0.187079
NbGpu = 2 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 2.9645 3.61893 3.25198
     - Transfers = 5.48669 0.99287 3.40373 4.44405 1.04264
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.053781 0.108222 0.0768838
     - Transfers = 0.303615 0.0713032 0.102551 0.131072 0.172543
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.353207 0.416135 0.381855
     - Transfers = 1.11076 0.241697 0.588041 0.799015 0.311742
NbGpu = 2 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 1.90562 2.17071 2.00696
     - Transfers = 5.93851 1.00296 3.6329 4.63817 1.30034
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.022831 0.0558157 0.0371453
     - Transfers = 0.197342 0.0754975 0.0782238 0.0843055 0.113036
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 0.135578 0.193222 0.161127
     - Transfers = 1.22474 0.285213 0.365953 0.426141 0.798595
NbGpu = 2 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
     - Duration = 1.09325 1.25217 1.14706
     - Transfers = 5.88335 1.03599 2.92469 3.72769 2.15566
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.774956 0.828172 0.805433
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 6.21125 6.51206 6.26483
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 50.1963 56.2079 52.409
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.657917 0.749936 0.668389
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 5.03614 5.06037 5.04253
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 39.5146 39.7229 39.5548
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.70633 0.709532 0.70713
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 5.15614 5.16151 5.15904
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 39.6203 39.7084 39.675
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.0417172 0.0732636 0.0552149
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.964287 1.32627 1.18353
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 8.69511 15.4103 13.9246
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.0430295 0.0575724 0.0481152
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.183097 0.220956 0.195886
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 1.18366 1.31933 1.25915
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.114593 0.138482 0.120988
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.296234 0.344784 0.311919
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 1.34054 1.42912 1.39019
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.132305 0.239802 0.188343
     - Transfers = 0.0990773 0.0512492 0.0622068 0.0990773 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.446955 0.688691 0.565707
     - Transfers = 0.39568 0.220463 0.203502 0.39568 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 2.50386 2.94442 2.77086
     - Transfers = 2.02422 0.975962 1.17345 2.02422 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.0590036 0.133433 0.101873
     - Transfers = 0.123784 0.0713032 0.100401 0.123784 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.333629 0.499027 0.444188
     - Transfers = 0.57593 0.245891 0.408106 0.57593 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 1.86124 2.31116 2.04695
     - Transfers = 2.66721 1.03547 1.83637 2.66721 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.0297783 0.0784441 0.0482195
     - Transfers = 0.0884998 0.0754975 0.0782238 0.0884998 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.120902 0.23011 0.171522
     - Transfers = 0.445016 0.285213 0.396781 0.445016 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 1.00209 1.70028 1.38309
     - Transfers = 2.85695 1.08632 2.25947 2.85695 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.148949 0.256683 0.17249
     - Transfers = 0.182845 0.0529531 0.0939917 0.138596 0.0442499
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.452812 0.533967 0.490732
     - Transfers = 0.755355 0.224526 0.338887 0.557816 0.197539
NbGpu = 2 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 2.80053 3.48515 3.11563
     - Transfers = 4.43232 0.988545 2.40807 3.34066 1.09166
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.0515324 0.106771 0.0719253
     - Transfers = 0.262721 0.0697303 0.109052 0.127559 0.135161
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.297612 0.453028 0.369026
     - Transfers = 0.975333 0.24694 0.515323 0.687079 0.288254
NbGpu = 2 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 1.6758 2.05921 1.85428
     - Transfers = 4.872 0.993526 2.70402 3.52883 1.34317
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.0202231 0.0466792 0.034655
     - Transfers = 0.20594 0.0754975 0.0742392 0.0830472 0.122893
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.118257 0.181093 0.146233
     - Transfers = 1.09912 0.285213 0.355258 0.388393 0.710725
NbGpu = 2 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
     - Duration = 0.94759 1.23965 1.10993
     - Transfers = 5.53271 1.05906 2.67471 3.19669 2.33602
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.777731 0.791394 0.784747
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 6.09751 6.14227 6.11707
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 48.6908 53.6522 49.8695
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.658384 0.736543 0.667667
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 4.99345 5.028 5.02199
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 39.0159 39.3832 39.2684
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.704663 0.722903 0.716194
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 5.1493 5.24036 5.22813
     - Transfers = 0 0 0 0 0
NbGpu = -1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 39.5273 40.2039 40.1261
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.042397 0.0772899 0.048825
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.285906 1.26835 1.01577
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 15.691 16.8744 16.1681
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.0449737 0.0599177 0.0472488
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.17658 0.202955 0.186276
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 1.15529 1.22125 1.19261
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.114354 0.147795 0.121375
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.297529 0.404626 0.321017
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 1.35684 1.4268 1.3918
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.155277 0.292457 0.222192
     - Transfers = 0.0891945 0.0520356 0.0570163 0.0891945 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.672088 1.07177 0.835838
     - Transfers = 0.418736 0.229376 0.242496 0.418736 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 2.92409 3.58305 3.31202
     - Transfers = 1.87831 1.01568 1.00948 1.87831 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.0553867 0.117618 0.0836295
     - Transfers = 0.104543 0.0713032 0.0955253 0.104543 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.521328 0.662472 0.598232
     - Transfers = 0.525284 0.26162 0.387239 0.525284 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 2.2531 2.88746 2.53106
     - Transfers = 2.59308 1.03966 1.85268 2.59308 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.0237702 0.045877 0.036971
     - Transfers = 0.0815792 0.0754975 0.0759169 0.0815792 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.10876 0.183664 0.145674
     - Transfers = 0.387763 0.285213 0.368679 0.387763 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 1.32938 1.6187 1.44293
     - Transfers = 2.57027 1.08213 2.10575 2.57027 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.200876 0.297759 0.246345
     - Transfers = 0.225536 0.058327 0.128398 0.157745 0.0677904
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.455122 0.552651 0.508264
     - Transfers = 0.702625 0.217186 0.34987 0.537644 0.16498
NbGpu = 2 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 2.44963 4.15059 2.83364
     - Transfers = 3.83202 0.980156 2.08771 2.93242 0.8996
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.0496989 0.115559 0.0666418
     - Transfers = 0.24112 0.0707789 0.101083 0.109157 0.131963
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.301731 0.42361 0.358856
     - Transfers = 0.939419 0.239075 0.529636 0.650904 0.288516
NbGpu = 2 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 1.64888 2.04217 1.75381
     - Transfers = 4.42085 0.991429 2.58537 3.23779 1.18306
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.023033 0.0580492 0.0364191
     - Transfers = 0.194196 0.0754975 0.0771752 0.0834666 0.11073
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
     - Duration = 0.0902356 0.157396 0.124079
     - Transfers = 0.992163 0.285213 0.34624 0.355048 0.637115
NbGpu = 2 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
Error in potrf, the leading minor of order 1 is not positive definite, and the factorization could not be completed.
     - Duration = 0.95579 1.1462 1.05779
     - Transfers = 4.65715 1.05067 2.48638 2.83136 1.82578


==> Results/build-80/results--20241103_222447/output_gemm.txt <==
[SPECX] There are 2 gpus
[SPECX] - Device id: 0
[SPECX]   Device name: NVIDIA A100-PCIE-40GB
[SPECX] - Device id: 1
[SPECX]   Device name: NVIDIA A100-PCIE-40GB
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 4.16496 4.27663 4.20869
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 0.270718 0.306507 0.278939
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 0.276496 0.617452 0.333274
     - Transfers = 0.200999 0.196477 0.0782893 0.200999 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 0.256629 0.583728 0.346015
     - Transfers = 0.475608 0.18337 0.186594 0.395484 0.0801243
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 34.1857 34.8819 34.4425
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 1.32581 2.8414 1.78261
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 1.319 4.15074 2.11429
     - Transfers = 1.76043 1.02564 0.883058 1.76043 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 1.4026 4.13686 1.87237
     - Transfers = 3.08146 0.960889 1.42574 2.43028 0.651179
NbGpu = -1 MatrixSize = 16384 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 268.108 278.278 271.377
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 11.4191 36.2594 14.3547
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 10.5998 26.1163 15.0256
     - Transfers = 10.1625 4.22969 6.10248 10.1625 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 128 Multiprio = 0 Use locality = 0
     - Duration = 11.6105 20.3671 12.7781
     - Transfers = 18.705 4.25683 10.5571 14.8248 3.88026
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 3.33151 3.57622 3.43708
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 0.167568 0.206101 0.177567
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 0.182325 0.212587 0.190907
     - Transfers = 0.145333 0.130548 0.0534249 0.145333 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 0.183724 0.202481 0.193041
     - Transfers = 0.328204 0.144179 0.1198 0.28752 0.0406847
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 26.4065 27.7796 26.6392
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 1.02682 1.08212 1.0556
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 1.01771 1.14604 1.07714
     - Transfers = 1.31177 0.830472 0.579496 1.31177 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 0.99569 1.28078 1.05222
     - Transfers = 2.92768 0.868221 1.29305 2.30052 0.627153
NbGpu = -1 MatrixSize = 16384 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 214.632 226.932 219.207
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 8.05053 9.28919 8.28835
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 8.65459 8.82066 8.7265
     - Transfers = 6.35552 3.46869 3.03904 6.35552 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 256 Multiprio = 0 Use locality = 0
     - Duration = 8.47971 8.64202 8.56645
     - Transfers = 17.1038 4.16337 9.11527 13.3722 3.73162
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 3.09104 3.16168 3.12007
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 0.132579 0.211796 0.142971
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 0.148582 0.164293 0.154411
     - Transfers = 0.241592 0.218104 0.0901775 0.241592 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 0.136679 0.157068 0.149785
     - Transfers = 0.470811 0.207618 0.157077 0.374551 0.0962593
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 24.9543 25.5566 25.087
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 0.896715 1.12433 0.98361
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 0.940108 1.0152 0.989941
     - Transfers = 1.25976 0.845152 0.538339 1.25976 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 0.907903 0.990962 0.956767
     - Transfers = 2.91357 1.00454 1.22285 2.24123 0.672347
NbGpu = -1 MatrixSize = 16384 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 198.409 203.54 202.845
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 6.35282 8.16533 6.89916
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 6.87016 7.26296 7.04334
     - Transfers = 9.59363 4.32852 5.52369 9.59363 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 512 Multiprio = 0 Use locality = 0
     - Duration = 6.01554 6.71197 6.31948
     - Transfers = 20.879 4.53614 11.3915 15.6829 5.19611
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 4.16526 4.26182 4.2037
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 0.209086 0.31365 0.250514
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 0.312473 0.377557 0.348213
     - Transfers = 0.281359 0.205259 0.107702 0.281359 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 0.37791 0.447961 0.400188
     - Transfers = 0.64511 0.212337 0.245944 0.491651 0.153459
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 33.3681 36.8303 34.0525
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 1.15982 1.75994 1.37708
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 1.55464 1.88172 1.72821
     - Transfers = 1.59241 0.923009 0.721682 1.59241 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 1.60196 1.7984 1.70403
     - Transfers = 3.07078 0.919732 1.31245 2.34379 0.726991
NbGpu = -1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 272.431 275.16 274.081
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 9.76923 12.7223 10.4719
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 11.3213 13.3488 11.9267
     - Transfers = 9.18549 4.18578 5.11744 9.18549 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use locality = 0
     - Duration = 11.6548 12.6558 12.1951
     - Transfers = 18.0781 4.18932 9.71843 14.0021 4.07599
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 3.34201 3.49961 3.39887
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 0.165602 0.201095 0.171757
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 0.18168 0.246257 0.198835
     - Transfers = 0.24673 0.22125 0.0810549 0.24673 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 0.223844 0.279612 0.240196
     - Transfers = 0.894802 0.319291 0.335387 0.600782 0.294021
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 26.8862 27.1233 26.9549
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 1.09862 1.19135 1.16128
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 1.23903 1.39511 1.32882
     - Transfers = 1.72711 1.06588 0.755289 1.72711 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 1.14444 1.17615 1.1609
     - Transfers = 3.33379 1.0339 1.35581 2.4112 0.92259
NbGpu = -1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 216.612 226.096 219.522
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 9.31831 9.94719 9.51926
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 9.76444 10.0188 9.89294
     - Transfers = 7.73629 4.25932 3.63966 7.73629 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use locality = 0
     - Duration = 9.24387 9.50663 9.36921
     - Transfers = 17.7801 4.42184 8.89518 13.1866 4.59344
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 3.19214 3.37786 3.26798
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 0.120146 0.218655 0.139358
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 0.0819571 0.16624 0.14964
     - Transfers = 0.303668 0.396362 0.106955 0.303668 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 0.103929 0.15707 0.139505
     - Transfers = 0.659554 0.339739 0.182872 0.431174 0.22838
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 25.4429 25.7553 25.48
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 0.958456 1.06146 0.996604
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 0.875187 0.947097 0.906239
     - Transfers = 1.94259 1.21425 0.929038 1.94259 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 0.463283 0.664887 0.577824
     - Transfers = 4.06051 1.3275 1.36608 2.43857 1.62194
NbGpu = -1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 196.23 197.486 196.466
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 6.25043 7.80605 6.63994
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 6.09099 6.53664 6.25439
     - Transfers = 9.51562 4.8612 5.28126 9.51562 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use locality = 0
     - Duration = 5.24078 5.5113 5.3944
     - Transfers = 19.8091 4.76683 9.85158 14.104 5.70509
NbGpu = -1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 4.14721 4.31705 4.18372
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 0.234147 0.262601 0.244463
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 0.267588 0.321046 0.289973
     - Transfers = 0.268881 0.281149 0.0341967 0.268881 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 0.244618 0.303887 0.268656
     - Transfers = 0.542651 0.276562 0.0608305 0.316526 0.226125
NbGpu = -1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 33.4381 34.0453 33.5386
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 1.17459 1.47646 1.33107
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 1.30771 1.44082 1.34648
     - Transfers = 1.13098 1.13181 0.121595 1.13098 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 1.28232 1.54665 1.42654
     - Transfers = 2.21368 1.12905 0.205953 1.24282 0.97085
NbGpu = -1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 270.283 273.822 272.44
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 10.3651 12.1896 10.9663
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 10.3041 12.3375 11.0105
     - Transfers = 4.73352 4.74939 0.543503 4.73352 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 128 Multiprio = 1 Use locality = 1
     - Duration = 10.0618 11.2232 10.5347
     - Transfers = 9.27019 4.69421 0.875771 5.11221 4.15797
NbGpu = -1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 3.34536 3.42591 3.3717
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 0.169044 0.211978 0.177356
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 0.170194 0.215775 0.187363
     - Transfers = 0.236034 0.2763 0.0424149 0.236034 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 0.155913 0.220313 0.17525
     - Transfers = 0.522715 0.307757 0.0817889 0.333133 0.189583
NbGpu = -1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 26.6039 26.7445 26.6513
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 1.15398 1.21277 1.18549
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 0.825904 1.09611 0.940274
     - Transfers = 1.28351 1.34113 0.273469 1.28351 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 0.763901 0.874297 0.807533
     - Transfers = 2.45393 1.29289 0.398511 1.44871 1.00522
NbGpu = -1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 216.896 219.446 218.044
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 9.46068 10.1053 9.69
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 5.53105 6.06778 5.79073
     - Transfers = 5.57381 5.61617 1.35146 5.57381 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 256 Multiprio = 1 Use locality = 1
     - Duration = 4.31982 4.9239 4.69478
     - Transfers = 10.3285 5.18783 1.77508 6.00294 4.32553
NbGpu = -1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 3.18034 3.2136 3.19027
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 0.126214 0.227804 0.142682
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 0.101944 0.136025 0.116846
     - Transfers = 0.348756 0.356516 0.127507 0.348756 0
NbGpu = 2 MatrixSize = 4096 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 0.0883227 0.136262 0.114792
     - Transfers = 0.598737 0.299893 0.152882 0.393845 0.204892
NbGpu = -1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 25.4895 25.6025 25.5093
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 0.896568 1.10006 1.00174
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 0.360173 0.579654 0.452712
     - Transfers = 1.61942 1.58754 0.560359 1.61942 0
NbGpu = 2 MatrixSize = 8192 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 0.330217 0.429593 0.375455
     - Transfers = 2.84416 1.37993 0.644035 1.7075 1.13666
NbGpu = -1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 197.733 198.386 197.87
     - Transfers = 0 0 0 0 0
NbGpu = 0 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 6.39482 8.17998 6.90493
     - Transfers = 0 0 0 0 0
NbGpu = 1 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 2.11736 2.80432 2.40459
     - Transfers = 6.35227 6.29565 2.09296 6.35227 0
NbGpu = 2 MatrixSize = 16384 BlockSize = 512 Multiprio = 1 Use locality = 1
     - Duration = 1.92386 2.55211 2.12752
     - Transfers = 10.9666 5.56165 2.20222 6.47202 4.49462


==> Results/build-80/results--20241103_222447/output_particles.txt <==
Best kenel config:
 - Inner block 64 threads 128
 - Outer block 64 threads 128
[SPECX] There are 2 gpus
[SPECX] - Device id: 0
[SPECX]   Device name: NVIDIA A100-PCIE-40GB
[SPECX] - Device id: 1
[SPECX]   Device name: NVIDIA A100-PCIE-40GB
NbGpu = -1 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 2.42051 Max = 2.42187 Avg = 2.42123
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 5.14252 Max = 5.14847 Avg = 5.14564
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 10.212 Max = 10.2183 Avg = 10.2147
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 1024 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 20.503 Max = 20.523 Avg = 20.5135
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.065703 Max = 0.10313 Avg = 0.0777542
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.127498 Max = 0.173283 Avg = 0.138556
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.222455 Max = 0.336275 Avg = 0.254752
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 1024 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.399416 Max = 0.562392 Avg = 0.435164
 - Transfers = 0 0 0 0 0
NbGpu = 1 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.077888 Max = 0.0964528 Avg = 0.0820753
 - Transfers = 0.0059174 0.00252403 0.0059174 0.0059174 0
NbGpu = 1 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.101624 Max = 0.14601 Avg = 0.117161
 - Transfers = 0.0153412 0.0084903 0.0153412 0.0153412 0
NbGpu = 1 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.165641 Max = 0.228518 Avg = 0.185397
 - Transfers = 0.0326948 0.0161616 0.0326926 0.0326948 0
NbGpu = 1 BlockSize = 1024 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.262791 Max = 0.342175 Avg = 0.304937
 - Transfers = 0.0741429 0.0409306 0.0741429 0.0741429 0
NbGpu = 2 BlockSize = 128 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.0633353 Max = 0.0865612 Avg = 0.0786028
 - Transfers = 0.00992483 0.002816 0.00860289 0.00860289 0.00132193
NbGpu = 2 BlockSize = 256 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.107511 Max = 0.157975 Avg = 0.121019
 - Transfers = 0.0218784 0.00678963 0.0190713 0.0190713 0.00280709
NbGpu = 2 BlockSize = 512 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.136383 Max = 0.180566 Avg = 0.162016
 - Transfers = 0.0505078 0.0136723 0.0419502 0.0419502 0.00855754
NbGpu = 2 BlockSize = 1024 Multiprio = 0 Use pairs = 0 Favor Loc = 0
 - Min = 0.268865 Max = 0.335492 Avg = 0.293601
 - Transfers = 0.099788 0.0230657 0.0843884 0.0843884 0.0153997
NbGpu = -1 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 2.50185 Max = 2.52206 Avg = 2.50765
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 5.16889 Max = 5.17863 Avg = 5.17224
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 10.247 Max = 10.2643 Avg = 10.2533
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 20.087 Max = 20.113 Avg = 20.0969
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.0877992 Max = 0.10736 Avg = 0.093214
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.128886 Max = 0.19868 Avg = 0.147498
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.226369 Max = 0.29063 Avg = 0.240145
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.409755 Max = 0.469981 Avg = 0.423223
 - Transfers = 0 0 0 0 0
NbGpu = 1 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.0700881 Max = 0.126622 Avg = 0.0865244
 - Transfers = 0.0113651 0.00819347 0.0113651 0.0113651 0
NbGpu = 1 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.09109 Max = 0.142915 Avg = 0.114401
 - Transfers = 0.0251394 0.0168035 0.0251394 0.0251372 0
NbGpu = 1 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.16629 Max = 0.214845 Avg = 0.191634
 - Transfers = 0.0375791 0.0232332 0.0375762 0.0375791 0
NbGpu = 1 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.318934 Max = 0.370185 Avg = 0.346101
 - Transfers = 0.077239 0.0442607 0.0772371 0.077239 0
NbGpu = 2 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.0605649 Max = 0.0982435 Avg = 0.0757964
 - Transfers = 0.0178145 0.00717222 0.0126415 0.0126441 0.00517032
NbGpu = 2 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.0775953 Max = 0.129628 Avg = 0.106885
 - Transfers = 0.0314525 0.0113785 0.0252078 0.025211 0.00624151
NbGpu = 2 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.147508 Max = 0.208335 Avg = 0.1788
 - Transfers = 0.0684109 0.0211887 0.0519786 0.0519805 0.0164304
NbGpu = 2 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 0
 - Min = 0.332994 Max = 0.374408 Avg = 0.352715
 - Transfers = 0.109326 0.0329562 0.0930649 0.0930649 0.0162584
NbGpu = -1 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 2.34246 Max = 2.35923 Avg = 2.34589
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 5.22583 Max = 5.22903 Avg = 5.22708
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 10.2603 Max = 10.2628 Avg = 10.2609
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 20.1085 Max = 20.1145 Avg = 20.1111
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.0816032 Max = 0.105553 Avg = 0.0871671
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.12789 Max = 0.169166 Avg = 0.137752
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.212579 Max = 0.291427 Avg = 0.232174
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.428385 Max = 0.542597 Avg = 0.453935
 - Transfers = 0 0 0 0 0
NbGpu = 1 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.0597015 Max = 0.122863 Avg = 0.0793478
 - Transfers = 0.0101482 0.00892819 0.010145 0.0101482 0
NbGpu = 1 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.101358 Max = 0.173411 Avg = 0.126047
 - Transfers = 0.0165466 0.0106209 0.0165466 0.0165466 0
NbGpu = 1 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.193579 Max = 0.233818 Avg = 0.209678
 - Transfers = 0.0373072 0.0238486 0.0373014 0.0373072 0
NbGpu = 1 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.288909 Max = 0.381932 Avg = 0.338979
 - Transfers = 0.0728214 0.0458712 0.0728214 0.0728214 0
NbGpu = 2 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.0516577 Max = 0.0776278 Avg = 0.0653508
 - Transfers = 0.0168558 0.0082697 0.0128834 0.0128834 0.00397236
NbGpu = 2 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.075979 Max = 0.130755 Avg = 0.102823
 - Transfers = 0.029977 0.0113671 0.0229226 0.0229226 0.00705441
NbGpu = 2 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.12738 Max = 0.197932 Avg = 0.171035
 - Transfers = 0.0586643 0.0181631 0.0456505 0.0456505 0.0130138
NbGpu = 2 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 0
 - Min = 0.294413 Max = 0.35982 Avg = 0.327187
 - Transfers = 0.120762 0.049517 0.0893263 0.0893263 0.0314355
NbGpu = -1 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 2.60392 Max = 2.62108 Avg = 2.60801
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 5.27384 Max = 5.27704 Avg = 5.27542
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 10.1874 Max = 10.195 Avg = 10.1898
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 20.4689 Max = 20.4898 Avg = 20.4739
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.0828565 Max = 0.13541 Avg = 0.0968366
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.124201 Max = 0.193514 Avg = 0.143626
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.220852 Max = 0.295106 Avg = 0.240584
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.419987 Max = 0.511937 Avg = 0.439988
 - Transfers = 0 0 0 0 0
NbGpu = 1 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.0606521 Max = 0.0923777 Avg = 0.071172
 - Transfers = 0.0101605 0.00850918 0.0101575 0.0101605 0
NbGpu = 1 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.0924596 Max = 0.132496 Avg = 0.10883
 - Transfers = 0.01769 0.0146154 0.01769 0.01769 0
NbGpu = 1 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.168514 Max = 0.194806 Avg = 0.180009
 - Transfers = 0.0370451 0.030778 0.0370451 0.0370451 0
NbGpu = 1 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.312678 Max = 0.342137 Avg = 0.324327
 - Transfers = 0.0614241 0.0454824 0.0614241 0.0614241 0
NbGpu = 2 BlockSize = 128 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.0408131 Max = 0.112205 Avg = 0.0648123
 - Transfers = 0.0159537 0.0081033 0.0126409 0.0126409 0.00331273
NbGpu = 2 BlockSize = 256 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.0853627 Max = 0.130445 Avg = 0.109213
 - Transfers = 0.0276161 0.0123167 0.0232693 0.0232721 0.00434404
NbGpu = 2 BlockSize = 512 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.172516 Max = 0.227931 Avg = 0.190231
 - Transfers = 0.05266 0.01978 0.0415697 0.041567 0.0110903
NbGpu = 2 BlockSize = 1024 Multiprio = 1 Use pairs = 1 Favor Loc = 1
 - Min = 0.32459 Max = 0.357389 Avg = 0.338523
 - Transfers = 0.0958815 0.0305576 0.0801378 0.0801408 0.0157407
NbGpu = -1 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 2.47025 Max = 2.48928 Avg = 2.47447
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 4.96259 Max = 4.96506 Avg = 4.96418
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 9.90672 Max = 9.90963 Avg = 9.90806
 - Transfers = 0 0 0 0 0
NbGpu = -1 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 20.2439 Max = 20.249 Avg = 20.2453
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.0698374 Max = 0.103669 Avg = 0.0787886
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.129299 Max = 0.185254 Avg = 0.146779
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.221855 Max = 0.302229 Avg = 0.239797
 - Transfers = 0 0 0 0 0
NbGpu = 0 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.416334 Max = 0.55187 Avg = 0.445254
 - Transfers = 0 0 0 0 0
NbGpu = 1 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.0607486 Max = 0.0904526 Avg = 0.0728834
 - Transfers = 0.00998808 0.0107122 0.00998808 0.00998808 0
NbGpu = 1 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.102517 Max = 0.15362 Avg = 0.125046
 - Transfers = 0.0208797 0.0196162 0.0208797 0.0208797 0
NbGpu = 1 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.166834 Max = 0.212333 Avg = 0.187477
 - Transfers = 0.0326472 0.0226965 0.0326472 0.0326472 0
NbGpu = 1 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.322305 Max = 0.366595 Avg = 0.343266
 - Transfers = 0.0663906 0.0461859 0.0663906 0.0663906 0
NbGpu = 2 BlockSize = 128 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.0502338 Max = 0.0907499 Avg = 0.0719671
 - Transfers = 0.0152 0.00737574 0.0125718 0.0125718 0.00262826
NbGpu = 2 BlockSize = 256 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.0844296 Max = 0.169267 Avg = 0.11234
 - Transfers = 0.0286647 0.0127695 0.0231817 0.0231834 0.00548128
NbGpu = 2 BlockSize = 512 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.174424 Max = 0.195905 Avg = 0.18694
 - Transfers = 0.0463257 0.0196068 0.0404131 0.0404163 0.0059094
NbGpu = 2 BlockSize = 1024 Multiprio = 1 Use pairs = 0 Favor Loc = 1
 - Min = 0.287081 Max = 0.350293 Avg = 0.33102
 - Transfers = 0.115365 0.0495606 0.0923339 0.0923339 0.0230314


==> Results/build-80/results--20241103_222447/particle-simu.csv <==
NbCpu,NbGpu,BlockSize,Multiprio,Multiprio,PrioPair,MinDuration,MaxDuration,AvgDuration,TotalTransfer,MaxTransfer,DeviceToHostTransfer,HostToDeviceTransfer,DeviceToDeviceTransfer
1,0,128,FALSE,FALSE,FALSE,2.42051,2.42187,2.42123,0,0,0,0,0
1,0,256,FALSE,FALSE,FALSE,5.14252,5.14847,5.14564,0,0,0,0,0
1,0,512,FALSE,FALSE,FALSE,10.212,10.2183,10.2147,0,0,0,0,0
1,0,1024,FALSE,FALSE,FALSE,20.503,20.523,20.5135,0,0,0,0,0
64,0,128,FALSE,FALSE,FALSE,0.065703,0.10313,0.0777542,0,0,0,0,0
64,0,256,FALSE,FALSE,FALSE,0.127498,0.173283,0.138556,0,0,0,0,0
64,0,512,FALSE,FALSE,FALSE,0.222455,0.336275,0.254752,0,0,0,0,0
64,0,1024,FALSE,FALSE,FALSE,0.399416,0.562392,0.435164,0,0,0,0,0
64,1,128,FALSE,FALSE,FALSE,0.077888,0.0964528,0.0820753,0.0059174,0.00252403,0.0059174,0.0059174,0
64,1,256,FALSE,FALSE,FALSE,0.101624,0.14601,0.117161,0.0153412,0.0084903,0.0153412,0.0153412,0
64,1,512,FALSE,FALSE,FALSE,0.165641,0.228518,0.185397,0.0326948,0.0161616,0.0326926,0.0326948,0
64,1,1024,FALSE,FALSE,FALSE,0.262791,0.342175,0.304937,0.0741429,0.0409306,0.0741429,0.0741429,0
64,2,128,FALSE,FALSE,FALSE,0.0633353,0.0865612,0.0786028,0.00992483,0.002816,0.00860289,0.00860289,0.00132193
64,2,256,FALSE,FALSE,FALSE,0.107511,0.157975,0.121019,0.0218784,0.00678963,0.0190713,0.0190713,0.00280709
64,2,512,FALSE,FALSE,FALSE,0.136383,0.180566,0.162016,0.0505078,0.0136723,0.0419502,0.0419502,0.00855754
64,2,1024,FALSE,FALSE,FALSE,0.268865,0.335492,0.293601,0.099788,0.0230657,0.0843884,0.0843884,0.0153997
1,0,128,TRUE,FALSE,FALSE,2.50185,2.52206,2.50765,0,0,0,0,0
1,0,256,TRUE,FALSE,FALSE,5.16889,5.17863,5.17224,0,0,0,0,0
1,0,512,TRUE,FALSE,FALSE,10.247,10.2643,10.2533,0,0,0,0,0
1,0,1024,TRUE,FALSE,FALSE,20.087,20.113,20.0969,0,0,0,0,0
64,0,128,TRUE,FALSE,FALSE,0.0877992,0.10736,0.093214,0,0,0,0,0
64,0,256,TRUE,FALSE,FALSE,0.128886,0.19868,0.147498,0,0,0,0,0
64,0,512,TRUE,FALSE,FALSE,0.226369,0.29063,0.240145,0,0,0,0,0
64,0,1024,TRUE,FALSE,FALSE,0.409755,0.469981,0.423223,0,0,0,0,0
64,1,128,TRUE,FALSE,FALSE,0.0700881,0.126622,0.0865244,0.0113651,0.00819347,0.0113651,0.0113651,0
64,1,256,TRUE,FALSE,FALSE,0.09109,0.142915,0.114401,0.0251394,0.0168035,0.0251394,0.0251372,0
64,1,512,TRUE,FALSE,FALSE,0.16629,0.214845,0.191634,0.0375791,0.0232332,0.0375762,0.0375791,0
64,1,1024,TRUE,FALSE,FALSE,0.318934,0.370185,0.346101,0.077239,0.0442607,0.0772371,0.077239,0
64,2,128,TRUE,FALSE,FALSE,0.0605649,0.0982435,0.0757964,0.0178145,0.00717222,0.0126415,0.0126441,0.00517032
64,2,256,TRUE,FALSE,FALSE,0.0775953,0.129628,0.106885,0.0314525,0.0113785,0.0252078,0.025211,0.00624151
64,2,512,TRUE,FALSE,FALSE,0.147508,0.208335,0.1788,0.0684109,0.0211887,0.0519786,0.0519805,0.0164304
64,2,1024,TRUE,FALSE,FALSE,0.332994,0.374408,0.352715,0.109326,0.0329562,0.0930649,0.0930649,0.0162584
1,0,128,TRUE,TRUE,FALSE,2.34246,2.35923,2.34589,0,0,0,0,0
1,0,256,TRUE,TRUE,FALSE,5.22583,5.22903,5.22708,0,0,0,0,0
1,0,512,TRUE,TRUE,FALSE,10.2603,10.2628,10.2609,0,0,0,0,0
1,0,1024,TRUE,TRUE,FALSE,20.1085,20.1145,20.1111,0,0,0,0,0
64,0,128,TRUE,TRUE,FALSE,0.0816032,0.105553,0.0871671,0,0,0,0,0
64,0,256,TRUE,TRUE,FALSE,0.12789,0.169166,0.137752,0,0,0,0,0
64,0,512,TRUE,TRUE,FALSE,0.212579,0.291427,0.232174,0,0,0,0,0
64,0,1024,TRUE,TRUE,FALSE,0.428385,0.542597,0.453935,0,0,0,0,0
64,1,128,TRUE,TRUE,FALSE,0.0597015,0.122863,0.0793478,0.0101482,0.00892819,0.010145,0.0101482,0
64,1,256,TRUE,TRUE,FALSE,0.101358,0.173411,0.126047,0.0165466,0.0106209,0.0165466,0.0165466,0
64,1,512,TRUE,TRUE,FALSE,0.193579,0.233818,0.209678,0.0373072,0.0238486,0.0373014,0.0373072,0
64,1,1024,TRUE,TRUE,FALSE,0.288909,0.381932,0.338979,0.0728214,0.0458712,0.0728214,0.0728214,0
64,2,128,TRUE,TRUE,FALSE,0.0516577,0.0776278,0.0653508,0.0168558,0.0082697,0.0128834,0.0128834,0.00397236
64,2,256,TRUE,TRUE,FALSE,0.075979,0.130755,0.102823,0.029977,0.0113671,0.0229226,0.0229226,0.00705441
64,2,512,TRUE,TRUE,FALSE,0.12738,0.197932,0.171035,0.0586643,0.0181631,0.0456505,0.0456505,0.0130138
64,2,1024,TRUE,TRUE,FALSE,0.294413,0.35982,0.327187,0.120762,0.049517,0.0893263,0.0893263,0.0314355
1,0,128,TRUE,TRUE,TRUE,2.60392,2.62108,2.60801,0,0,0,0,0
1,0,256,TRUE,TRUE,TRUE,5.27384,5.27704,5.27542,0,0,0,0,0
1,0,512,TRUE,TRUE,TRUE,10.1874,10.195,10.1898,0,0,0,0,0
1,0,1024,TRUE,TRUE,TRUE,20.4689,20.4898,20.4739,0,0,0,0,0
64,0,128,TRUE,TRUE,TRUE,0.0828565,0.13541,0.0968366,0,0,0,0,0
64,0,256,TRUE,TRUE,TRUE,0.124201,0.193514,0.143626,0,0,0,0,0
64,0,512,TRUE,TRUE,TRUE,0.220852,0.295106,0.240584,0,0,0,0,0
64,0,1024,TRUE,TRUE,TRUE,0.419987,0.511937,0.439988,0,0,0,0,0
64,1,128,TRUE,TRUE,TRUE,0.0606521,0.0923777,0.071172,0.0101605,0.00850918,0.0101575,0.0101605,0
64,1,256,TRUE,TRUE,TRUE,0.0924596,0.132496,0.10883,0.01769,0.0146154,0.01769,0.01769,0
64,1,512,TRUE,TRUE,TRUE,0.168514,0.194806,0.180009,0.0370451,0.030778,0.0370451,0.0370451,0
64,1,1024,TRUE,TRUE,TRUE,0.312678,0.342137,0.324327,0.0614241,0.0454824,0.0614241,0.0614241,0
64,2,128,TRUE,TRUE,TRUE,0.0408131,0.112205,0.0648123,0.0159537,0.0081033,0.0126409,0.0126409,0.00331273
64,2,256,TRUE,TRUE,TRUE,0.0853627,0.130445,0.109213,0.0276161,0.0123167,0.0232693,0.0232721,0.00434404
64,2,512,TRUE,TRUE,TRUE,0.172516,0.227931,0.190231,0.05266,0.01978,0.0415697,0.041567,0.0110903
64,2,1024,TRUE,TRUE,TRUE,0.32459,0.357389,0.338523,0.0958815,0.0305576,0.0801378,0.0801408,0.0157407
1,0,128,TRUE,FALSE,TRUE,2.47025,2.48928,2.47447,0,0,0,0,0
1,0,256,TRUE,FALSE,TRUE,4.96259,4.96506,4.96418,0,0,0,0,0
1,0,512,TRUE,FALSE,TRUE,9.90672,9.90963,9.90806,0,0,0,0,0
1,0,1024,TRUE,FALSE,TRUE,20.2439,20.249,20.2453,0,0,0,0,0
64,0,128,TRUE,FALSE,TRUE,0.0698374,0.103669,0.0787886,0,0,0,0,0
64,0,256,TRUE,FALSE,TRUE,0.129299,0.185254,0.146779,0,0,0,0,0
64,0,512,TRUE,FALSE,TRUE,0.221855,0.302229,0.239797,0,0,0,0,0
64,0,1024,TRUE,FALSE,TRUE,0.416334,0.55187,0.445254,0,0,0,0,0
64,1,128,TRUE,FALSE,TRUE,0.0607486,0.0904526,0.0728834,0.00998808,0.0107122,0.00998808,0.00998808,0
64,1,256,TRUE,FALSE,TRUE,0.102517,0.15362,0.125046,0.0208797,0.0196162,0.0208797,0.0208797,0
64,1,512,TRUE,FALSE,TRUE,0.166834,0.212333,0.187477,0.0326472,0.0226965,0.0326472,0.0326472,0
64,1,1024,TRUE,FALSE,TRUE,0.322305,0.366595,0.343266,0.0663906,0.0461859,0.0663906,0.0663906,0
64,2,128,TRUE,FALSE,TRUE,0.0502338,0.0907499,0.0719671,0.0152,0.00737574,0.0125718,0.0125718,0.00262826
64,2,256,TRUE,FALSE,TRUE,0.0844296,0.169267,0.11234,0.0286647,0.0127695,0.0231817,0.0231834,0.00548128
64,2,512,TRUE,FALSE,TRUE,0.174424,0.195905,0.18694,0.0463257,0.0196068,0.0404131,0.0404163,0.0059094
64,2,1024,TRUE,FALSE,TRUE,0.287081,0.350293,0.33102,0.115365,0.0495606,0.0923339,0.0923339,0.0230314

